A modular massively parallel computing environment for three-dimensional multiresolution simulations of compressible flows

Numerical investigation of compressible flows faces two main challenges. In order to accurately describe the flow characteristics, high-resolution nonlinear numerical schemes are needed to capture discontinuities and resolve wide convective, acoustic and interfacial scale ranges. The simulation of realistic 3D problems with state-of-the-art FVM based on approximate Riemann solvers with weighted nonlinear reconstruction schemes requires the usage of HPC architectures. Efficient compression algorithms reduce computational and memory load. Fully adaptive MR algorithms with LTS have proven their potential for such applications. While modern CPU require multiple levels of parallelism to achieve peak performance, the fine grained MR mesh adaptivity results in challenging compute/communication patterns. Moreover, LTS incur for strong data dependencies which challenge a parallelization strategy. We address these challenges with a block-based MR algorithm, where arbitrary cuts in the underlying octree are possible. This allows for a parallelization on distributed-memory machines via the MPI. We obtain neighbor relations by a simple bit-logic in a modified Morton Order. The block-based concept allows for a modular setup of the source code framework in which the building blocks of the algorithm, such as the choice of the Riemann solver or the reconstruction stencil, are interchangeable without loss of parallel performance. We present the capabilities of the modular framework with a range of test cases and scaling analysis with effective resolutions beyond one billion cells using $\mathcal{O}(10^3)$ cores.

==> ExtractedData/atwood05g1mu01analytic.csv <==
0,0
0.01,0.07033
0.02,0.09909
0.03,0.12096
0.04,0.13924
0.05,0.15521
0.06,0.16954
0.07,0.18263
0.08,0.19471
0.09,0.20598
0.1,0.21657
0.11,0.22656
0.12,0.23605
0.13,0.24508
0.14,0.25371
0.15,0.26198
0.16,0.26992
0.17,0.27757
0.18,0.28494
0.19,0.29206
0.2,0.29895
0.21,0.30562
0.22,0.31208
0.23,0.31836
0.24,0.32446
0.25,0.33039
0.26,0.33617
0.27,0.34179
0.28,0.34727
0.29,0.35262
0.3,0.35783
0.31,0.36293
0.32,0.3679
0.33,0.37276
0.34,0.37752
0.35,0.38217
0.36,0.38672
0.37,0.39117
0.38,0.39553
0.39,0.39981
0.4,0.40399
0.41,0.40809
0.42,0.41212
0.43,0.41606
0.44,0.41993
0.45,0.42372
0.46,0.42744
0.47,0.4311
0.48,0.43468
0.49,0.4382
0.5,0.44166
0.51,0.44505
0.52,0.44838
0.53,0.45166
0.54,0.45487
0.55,0.45803
0.56,0.46114
0.57,0.46419
0.58,0.46719
0.59,0.47014
0.6,0.47303
0.61,0.47588
0.62,0.47868
0.63,0.48143
0.64,0.48414
0.65,0.4868
0.66,0.48942
0.67,0.49199
0.68,0.49452
0.69,0.49701
0.7,0.49946
0.71,0.50186
0.72,0.50423
0.73,0.50656
0.74,0.50885
0.75,0.5111
0.76,0.51332
0.77,0.5155
0.78,0.51764
0.79,0.51975
0.8,0.52182
0.81,0.52386
0.82,0.52587
0.83,0.52784
0.84,0.52978
0.85,0.53169
0.86,0.53356
0.87,0.53541
0.88,0.53722
0.89,0.53901
0.9,0.54076
0.91,0.54248
0.92,0.54418
0.93,0.54585
0.94,0.54749
0.95,0.5491
0.96,0.55068
0.97,0.55224
0.98,0.55377
0.99,0.55527
1,0.55675
1.01,0.5582
1.02,0.55963
1.03,0.56103
1.04,0.56241
1.05,0.56376
1.06,0.56509
1.07,0.56639
1.08,0.56768
1.09,0.56893
1.1,0.57017
1.11,0.57138
1.12,0.57257
1.13,0.57374
1.14,0.57488
1.15,0.57601
1.16,0.57711
1.17,0.57819
1.18,0.57925
1.19,0.58029
1.2,0.58131
1.21,0.58231
1.22,0.58329
1.23,0.58425
1.24,0.58519
1.25,0.58612
1.26,0.58702
1.27,0.5879
1.28,0.58877
1.29,0.58961
1.3,0.59044
1.31,0.59125
1.32,0.59204
1.33,0.59282
1.34,0.59357
1.35,0.59431
1.36,0.59503
1.37,0.59574
1.38,0.59643
1.39,0.5971
1.4,0.59776
1.41,0.5984
1.42,0.59902
1.43,0.59963
1.44,0.60022
1.45,0.6008
1.46,0.60136
1.47,0.6019
1.48,0.60243
1.49,0.60295
1.5,0.60345
1.51,0.60394
1.52,0.60441
1.53,0.60487
1.54,0.60531
1.55,0.60574
1.56,0.60615
1.57,0.60655
1.58,0.60694
1.59,0.60732
1.6,0.60768
1.61,0.60803
1.62,0.60836
1.63,0.60868
1.64,0.60899
1.65,0.60929
1.66,0.60957
1.67,0.60985
1.68,0.61011
1.69,0.61035
1.7,0.61059
1.71,0.61081
1.72,0.61102
1.73,0.61122
1.74,0.61141
1.75,0.61159
1.76,0.61175
1.77,0.61191
1.78,0.61205
1.79,0.61218
1.8,0.61231
1.81,0.61242
1.82,0.61252
1.83,0.61261
1.84,0.61269
1.85,0.61275
1.86,0.61281
1.87,0.61286
1.88,0.6129
1.89,0.61293
1.9,0.61295
1.91,0.61296
1.92,0.61296
1.93,0.61295
1.94,0.61293
1.95,0.6129
1.96,0.61286
1.97,0.61281
1.98,0.61276
1.99,0.61269
2,0.61262
2.01,0.61254
2.02,0.61245
2.03,0.61235
2.04,0.61224
2.05,0.61212
2.06,0.612
2.07,0.61186
2.08,0.61172
2.09,0.61157
2.1,0.61142
2.11,0.61125
2.12,0.61108
2.13,0.6109
2.14,0.61071
2.15,0.61052
2.16,0.61031
2.17,0.6101
2.18,0.60989
2.19,0.60966
2.2,0.60943
2.21,0.60919
2.22,0.60895
2.23,0.60869
2.24,0.60844
2.25,0.60817
2.26,0.6079
2.27,0.60762
2.28,0.60733
2.29,0.60704
2.3,0.60674
2.31,0.60644
2.32,0.60613
2.33,0.60581
2.34,0.60549
2.35,0.60516
2.36,0.60482
2.37,0.60448
2.38,0.60413
2.39,0.60378
2.4,0.60342
2.41,0.60306
2.42,0.60269
2.43,0.60232
2.44,0.60194
2.45,0.60155
2.46,0.60116
2.47,0.60076
2.48,0.60036
2.49,0.59996
2.5,0.59955
2.51,0.59913
2.52,0.59871
2.53,0.59828
2.54,0.59785
2.55,0.59742
2.56,0.59698
2.57,0.59654
2.58,0.59609
2.59,0.59563
2.6,0.59518
2.61,0.59471
2.62,0.59425
2.63,0.59378
2.64,0.5933
2.65,0.59282
2.66,0.59234
2.67,0.59185
2.68,0.59136
2.69,0.59087
2.7,0.59037
2.71,0.58987
2.72,0.58936
2.73,0.58885
2.74,0.58834
2.75,0.58782
2.76,0.5873
2.77,0.58678
2.78,0.58625
2.79,0.58572
2.8,0.58518
2.81,0.58464
2.82,0.5841
2.83,0.58356
2.84,0.58301
2.85,0.58246
2.86,0.58191
2.87,0.58135
2.88,0.58079
2.89,0.58023
2.9,0.57966
2.91,0.5791
2.92,0.57853
2.93,0.57795
2.94,0.57738
2.95,0.5768
2.96,0.57621
2.97,0.57563
2.98,0.57504
2.99,0.57445
3,0.57386
3.01,0.57327
3.02,0.57267
3.03,0.57207
3.04,0.57147
3.05,0.57087
3.06,0.57026
3.07,0.56965
3.08,0.56904
3.09,0.56843
3.1,0.56782
3.11,0.5672
3.12,0.56658
3.13,0.56596
3.14,0.56534
3.15,0.56472
3.16,0.56409
3.17,0.56346
3.18,0.56284
3.19,0.5622
3.2,0.56157
3.21,0.56094
3.22,0.5603
3.23,0.55966
3.24,0.55902
3.25,0.55838
3.26,0.55774
3.27,0.5571
3.28,0.55645
3.29,0.55581
3.3,0.55516
3.31,0.55451
3.32,0.55386
3.33,0.5532
3.34,0.55255
3.35,0.5519
3.36,0.55124
3.37,0.55058
3.38,0.54993
3.39,0.54927
3.4,0.54861
3.41,0.54795
3.42,0.54728
3.43,0.54662
3.44,0.54596
3.45,0.54529
3.46,0.54463
3.47,0.54396
3.48,0.54329
3.49,0.54262
3.5,0.54195
3.51,0.54128
3.52,0.54061
3.53,0.53994
3.54,0.53927
3.55,0.53859
3.56,0.53792
3.57,0.53724
3.58,0.53657
3.59,0.53589
3.6,0.53522
3.61,0.53454
3.62,0.53386
3.63,0.53319
3.64,0.53251
3.65,0.53183
3.66,0.53115
3.67,0.53047
3.68,0.52979
3.69,0.52911
3.7,0.52843
3.71,0.52775
3.72,0.52707
3.73,0.52638
3.74,0.5257
3.75,0.52502
3.76,0.52434
3.77,0.52365
3.78,0.52297
3.79,0.52229
3.8,0.52161
3.81,0.52092
3.82,0.52024
3.83,0.51956
3.84,0.51887
3.85,0.51819
3.86,0.5175
3.87,0.51682
3.88,0.51614
3.89,0.51545
3.9,0.51477
3.91,0.51409
3.92,0.5134
3.93,0.51272
3.94,0.51203
3.95,0.51135
3.96,0.51067
3.97,0.50998
3.98,0.5093
3.99,0.50862
4,0.50794
4.01,0.50725
4.02,0.50657
4.03,0.50589
4.04,0.50521
4.05,0.50453
4.06,0.50384
4.07,0.50316
4.08,0.50248
4.09,0.5018
4.1,0.50112
4.11,0.50044
4.12,0.49976
4.13,0.49908
4.14,0.49841
4.15,0.49773
4.16,0.49705
4.17,0.49637
4.18,0.49569
4.19,0.49502
4.2,0.49434
4.21,0.49367
4.22,0.49299
4.23,0.49231
4.24,0.49164
4.25,0.49097
4.26,0.49029
4.27,0.48962
4.28,0.48895
4.29,0.48828
4.3,0.4876
4.31,0.48693
4.32,0.48626
4.33,0.48559
4.34,0.48492
4.35,0.48426
4.36,0.48359
4.37,0.48292
4.38,0.48225
4.39,0.48159
4.4,0.48092
4.41,0.48026
4.42,0.47959
4.43,0.47893
4.44,0.47827
4.45,0.47761
4.46,0.47694
4.47,0.47628
4.48,0.47562
4.49,0.47496
4.5,0.47431
4.51,0.47365
4.52,0.47299
4.53,0.47233
4.54,0.47168
4.55,0.47102
4.56,0.47037
4.57,0.46972
4.58,0.46906
4.59,0.46841
4.6,0.46776
4.61,0.46711
4.62,0.46646
4.63,0.46581
4.64,0.46516
4.65,0.46452
4.66,0.46387
4.67,0.46323
4.68,0.46258
4.69,0.46194
4.7,0.46129
4.71,0.46065
4.72,0.46001
4.73,0.45937
4.74,0.45873
4.75,0.45809
4.76,0.45745
4.77,0.45682
4.78,0.45618
4.79,0.45555
4.8,0.45491
4.81,0.45428
4.82,0.45365
4.83,0.45302
4.84,0.45238
4.85,0.45176
4.86,0.45113
4.87,0.4505
4.88,0.44987
4.89,0.44925
4.9,0.44862
4.91,0.448
4.92,0.44737
4.93,0.44675
4.94,0.44613
4.95,0.44551
4.96,0.44489
4.97,0.44427
4.98,0.44365
4.99,0.44304
5,0.44242
5.01,0.44181
5.02,0.44119
5.03,0.44058
5.04,0.43997
5.05,0.43936
5.06,0.43875
5.07,0.43814
5.08,0.43753
5.09,0.43693
5.1,0.43632
5.11,0.43572
5.12,0.43511
5.13,0.43451
5.14,0.43391
5.15,0.43331
5.16,0.43271
5.17,0.43211
5.18,0.43151
5.19,0.43091
5.2,0.43032
5.21,0.42972
5.22,0.42913
5.23,0.42854
5.24,0.42795
5.25,0.42735
5.26,0.42677
5.27,0.42618
5.28,0.42559
5.29,0.425
5.3,0.42442
5.31,0.42383
5.32,0.42325
5.33,0.42267
5.34,0.42209
5.35,0.42151
5.36,0.42093
5.37,0.42035
5.38,0.41977
5.39,0.41919
5.4,0.41862
5.41,0.41804
5.42,0.41747
5.43,0.4169
5.44,0.41633
5.45,0.41576
5.46,0.41519
5.47,0.41462
5.48,0.41405
5.49,0.41349
5.5,0.41292
5.51,0.41236
5.52,0.4118
5.53,0.41124
5.54,0.41067
5.55,0.41012
5.56,0.40956
5.57,0.409
5.58,0.40844
5.59,0.40789
5.6,0.40733
5.61,0.40678
5.62,0.40623
5.63,0.40568
5.64,0.40513
5.65,0.40458
5.66,0.40403
5.67,0.40348
5.68,0.40294
5.69,0.40239
5.7,0.40185
5.71,0.4013
5.72,0.40076
5.73,0.40022
5.74,0.39968
5.75,0.39914
5.76,0.3986
5.77,0.39807
5.78,0.39753
5.79,0.397
5.8,0.39646
5.81,0.39593
5.82,0.3954
5.83,0.39487
5.84,0.39434
5.85,0.39381
5.86,0.39328
5.87,0.39276
5.88,0.39223
5.89,0.39171
5.9,0.39118
5.91,0.39066
5.92,0.39014
5.93,0.38962
5.94,0.3891
5.95,0.38858
5.96,0.38807
5.97,0.38755
5.98,0.38704
5.99,0.38652
6,0.38601
6.01,0.3855
6.02,0.38499
6.03,0.38448
6.04,0.38397
6.05,0.38346
6.06,0.38295
6.07,0.38245
6.08,0.38194
6.09,0.38144
6.1,0.38093
6.11,0.38043
6.12,0.37993
6.13,0.37943
6.14,0.37893
6.15,0.37844
6.16,0.37794
6.17,0.37744
6.18,0.37695
6.19,0.37645
6.2,0.37596
6.21,0.37547
6.22,0.37498
6.23,0.37449
6.24,0.374
6.25,0.37351
6.26,0.37302
6.27,0.37254
6.28,0.37205
6.29,0.37157
6.3,0.37109
6.31,0.37061
6.32,0.37012
6.33,0.36964
6.34,0.36917
6.35,0.36869
6.36,0.36821
6.37,0.36773
6.38,0.36726
6.39,0.36679
6.4,0.36631
6.41,0.36584
6.42,0.36537
6.43,0.3649
6.44,0.36443
6.45,0.36396
6.46,0.36349
6.47,0.36303
6.48,0.36256
6.49,0.3621
6.5,0.36163
6.51,0.36117
6.52,0.36071
6.53,0.36025
6.54,0.35979
6.55,0.35933
6.56,0.35887
6.57,0.35841
6.58,0.35796
6.59,0.3575
6.6,0.35705
6.61,0.3566
6.62,0.35614
6.63,0.35569
6.64,0.35524
6.65,0.35479
6.66,0.35434
6.67,0.3539
6.68,0.35345
6.69,0.353
6.7,0.35256
6.71,0.35212
6.72,0.35167
6.73,0.35123
6.74,0.35079
6.75,0.35035
6.76,0.34991
6.77,0.34947
6.78,0.34903
6.79,0.3486
6.8,0.34816
6.81,0.34773
6.82,0.34729
6.83,0.34686
6.84,0.34643
6.85,0.346
6.86,0.34557
6.87,0.34514
6.88,0.34471
6.89,0.34428
6.9,0.34385
6.91,0.34343
6.92,0.343
6.93,0.34258
6.94,0.34215
6.95,0.34173
6.96,0.34131
6.97,0.34089
6.98,0.34047
6.99,0.34005
7,0.33963
7.01,0.33922
7.02,0.3388
7.03,0.33838
7.04,0.33797
7.05,0.33755
7.06,0.33714
7.07,0.33673
7.08,0.33632
7.09,0.33591
7.1,0.3355
7.11,0.33509
7.12,0.33468
7.13,0.33427
7.14,0.33387
7.15,0.33346
7.16,0.33306
7.17,0.33266
7.18,0.33225
7.19,0.33185
7.2,0.33145
7.21,0.33105
7.22,0.33065
7.23,0.33025
7.24,0.32985
7.25,0.32946
7.26,0.32906
7.27,0.32866
7.28,0.32827
7.29,0.32788
7.3,0.32748
7.31,0.32709
7.32,0.3267
7.33,0.32631
7.34,0.32592
7.35,0.32553
7.36,0.32514
7.37,0.32475
7.38,0.32437
7.39,0.32398
7.4,0.3236
7.41,0.32321
7.42,0.32283
7.43,0.32245
7.44,0.32207
7.45,0.32168
7.46,0.3213
7.47,0.32092
7.48,0.32055
7.49,0.32017
7.5,0.31979
7.51,0.31941
7.52,0.31904
7.53,0.31866
7.54,0.31829
7.55,0.31792
7.56,0.31754
7.57,0.31717
7.58,0.3168
7.59,0.31643
7.6,0.31606
7.61,0.31569
7.62,0.31532
7.63,0.31496
7.64,0.31459
7.65,0.31423
7.66,0.31386
7.67,0.3135
7.68,0.31313
7.69,0.31277
7.7,0.31241
7.71,0.31205
7.72,0.31169
7.73,0.31133
7.74,0.31097
7.75,0.31061
7.76,0.31025
7.77,0.30989
7.78,0.30954
7.79,0.30918
7.8,0.30883
7.81,0.30847
7.82,0.30812
7.83,0.30777
7.84,0.30742
7.85,0.30706
7.86,0.30671
7.87,0.30636
7.88,0.30602
7.89,0.30567
7.9,0.30532
7.91,0.30497
7.92,0.30463
7.93,0.30428
7.94,0.30394
7.95,0.30359
7.96,0.30325
7.97,0.30291
7.98,0.30256
7.99,0.30222
8,0.30188
8.01,0.30154
8.02,0.3012
8.03,0.30086
8.04,0.30053
8.05,0.30019
8.06,0.29985
8.07,0.29952
8.08,0.29918
8.09,0.29885
8.1,0.29851
8.11,0.29818
8.12,0.29785
8.13,0.29751
8.14,0.29718
8.15,0.29685
8.16,0.29652
8.17,0.29619
8.18,0.29586
8.19,0.29554
8.2,0.29521
8.21,0.29488
8.22,0.29456
8.23,0.29423
8.24,0.29391
8.25,0.29358
8.26,0.29326
8.27,0.29294
8.28,0.29261
8.29,0.29229
8.3,0.29197
8.31,0.29165
8.32,0.29133
8.33,0.29101
8.34,0.29069
8.35,0.29038
8.36,0.29006
8.37,0.28974
8.38,0.28943
8.39,0.28911
8.4,0.2888
8.41,0.28848
8.42,0.28817
8.43,0.28786
8.44,0.28755
8.45,0.28723
8.46,0.28692
8.47,0.28661
8.48,0.2863
8.49,0.28599
8.5,0.28569
8.51,0.28538
8.52,0.28507
8.53,0.28476
8.54,0.28446
8.55,0.28415
8.56,0.28385
8.57,0.28354
8.58,0.28324
8.59,0.28294
8.6,0.28263
8.61,0.28233
8.62,0.28203
8.63,0.28173
8.64,0.28143
8.65,0.28113
8.66,0.28083
8.67,0.28053
8.68,0.28024
8.69,0.27994
8.7,0.27964
8.71,0.27935
8.72,0.27905
8.73,0.27876
8.74,0.27846
8.75,0.27817
8.76,0.27787
8.77,0.27758
8.78,0.27729
8.79,0.277
8.8,0.27671
8.81,0.27642
8.82,0.27613
8.83,0.27584
8.84,0.27555
8.85,0.27526
8.86,0.27497
8.87,0.27469
8.88,0.2744
8.89,0.27411
8.9,0.27383
8.91,0.27354
8.92,0.27326
8.93,0.27298
8.94,0.27269
8.95,0.27241
8.96,0.27213
8.97,0.27185
8.98,0.27157
8.99,0.27129
9,0.27101
9.01,0.27073
9.02,0.27045
9.03,0.27017
9.04,0.26989
9.05,0.26961
9.06,0.26934
9.07,0.26906
9.08,0.26878
9.09,0.26851
9.1,0.26823
9.11,0.26796
9.12,0.26769
9.13,0.26741
9.14,0.26714
9.15,0.26687
9.16,0.2666
9.17,0.26633
9.18,0.26606
9.19,0.26579
9.2,0.26552
9.21,0.26525
9.22,0.26498
9.23,0.26471
9.24,0.26444
9.25,0.26418
9.26,0.26391
9.27,0.26364
9.28,0.26338
9.29,0.26311
9.3,0.26285
9.31,0.26258
9.32,0.26232
9.33,0.26206
9.34,0.2618
9.35,0.26153
9.36,0.26127
9.37,0.26101
9.38,0.26075
9.39,0.26049
9.4,0.26023
9.41,0.25997
9.42,0.25971
9.43,0.25945
9.44,0.2592
9.45,0.25894
9.46,0.25868
9.47,0.25843
9.48,0.25817
9.49,0.25791
9.5,0.25766
9.51,0.25741
9.52,0.25715
9.53,0.2569
9.54,0.25665
9.55,0.25639
9.56,0.25614
9.57,0.25589
9.58,0.25564
9.59,0.25539
9.6,0.25514
9.61,0.25489
9.62,0.25464
9.63,0.25439
9.64,0.25414
9.65,0.25389
9.66,0.25365
9.67,0.2534
9.68,0.25315
9.69,0.25291
9.7,0.25266
9.71,0.25241
9.72,0.25217
9.73,0.25193
9.74,0.25168
9.75,0.25144
9.76,0.2512
9.77,0.25095
9.78,0.25071
9.79,0.25047
9.8,0.25023
9.81,0.24999
9.82,0.24975
9.83,0.24951
9.84,0.24927
9.85,0.24903
9.86,0.24879
9.87,0.24855
9.88,0.24831
9.89,0.24808
9.9,0.24784
9.91,0.2476
9.92,0.24737
9.93,0.24713
9.94,0.2469
9.95,0.24666
9.96,0.24643
9.97,0.24619
9.98,0.24596
9.99,0.24573
10,0.24549
10.01,0.24526
10.02,0.24503
10.03,0.2448
10.04,0.24457
10.05,0.24434
10.06,0.24411
10.07,0.24388
10.08,0.24365
10.09,0.24342
10.1,0.24319
10.11,0.24296
10.12,0.24273
10.13,0.24251
10.14,0.24228
10.15,0.24205
10.16,0.24183
10.17,0.2416
10.18,0.24138
10.19,0.24115
10.2,0.24093
10.21,0.2407
10.22,0.24048
10.23,0.24025
10.24,0.24003
10.25,0.23981
10.26,0.23959
10.27,0.23936
10.28,0.23914
10.29,0.23892
10.3,0.2387
10.31,0.23848
10.32,0.23826
10.33,0.23804
10.34,0.23782
10.35,0.2376
10.36,0.23739
10.37,0.23717
10.38,0.23695
10.39,0.23673
10.4,0.23652
10.41,0.2363
10.42,0.23608
10.43,0.23587
10.44,0.23565
10.45,0.23544
10.46,0.23522
10.47,0.23501
10.48,0.23479
10.49,0.23458
10.5,0.23437
10.51,0.23416
10.52,0.23394
10.53,0.23373
10.54,0.23352
10.55,0.23331
10.56,0.2331
10.57,0.23289
10.58,0.23268
10.59,0.23247
10.6,0.23226
10.61,0.23205
10.62,0.23184
10.63,0.23163
10.64,0.23142
10.65,0.23122
10.66,0.23101
10.67,0.2308
10.68,0.23059
10.69,0.23039
10.7,0.23018
10.71,0.22998
10.72,0.22977
10.73,0.22957
10.74,0.22936
10.75,0.22916
10.76,0.22895
10.77,0.22875
10.78,0.22855
10.79,0.22835
10.8,0.22814
10.81,0.22794
10.82,0.22774
10.83,0.22754
10.84,0.22734
10.85,0.22714
10.86,0.22694
10.87,0.22674
10.88,0.22654
10.89,0.22634
10.9,0.22614
10.91,0.22594
10.92,0.22574
10.93,0.22554
10.94,0.22534
10.95,0.22515
10.96,0.22495
10.97,0.22475
10.98,0.22456
10.99,0.22436
11,0.22417
11.01,0.22397
11.02,0.22377
11.03,0.22358
11.04,0.22339
11.05,0.22319
11.06,0.223
11.07,0.2228
11.08,0.22261
11.09,0.22242
11.1,0.22223
11.11,0.22203
11.12,0.22184
11.13,0.22165
11.14,0.22146
11.15,0.22127
11.16,0.22108
11.17,0.22089
11.18,0.2207
11.19,0.22051
11.2,0.22032
11.21,0.22013
11.22,0.21994
11.23,0.21975
11.24,0.21956
11.25,0.21938
11.26,0.21919
11.27,0.219
11.28,0.21881
11.29,0.21863
11.3,0.21844
11.31,0.21826
11.32,0.21807
11.33,0.21789
11.34,0.2177
11.35,0.21752
11.36,0.21733
11.37,0.21715
11.38,0.21696
11.39,0.21678
11.4,0.2166
11.41,0.21641
11.42,0.21623
11.43,0.21605
11.44,0.21587
11.45,0.21568
11.46,0.2155
11.47,0.21532
11.48,0.21514
11.49,0.21496
11.5,0.21478
11.51,0.2146
11.52,0.21442
11.53,0.21424
11.54,0.21406
11.55,0.21388
11.56,0.2137
11.57,0.21353
11.58,0.21335
11.59,0.21317
11.6,0.21299
11.61,0.21282
11.62,0.21264
11.63,0.21246
11.64,0.21229
11.65,0.21211
11.66,0.21194
11.67,0.21176
11.68,0.21158
11.69,0.21141
11.7,0.21124
11.71,0.21106
11.72,0.21089
11.73,0.21071
11.74,0.21054
11.75,0.21037
11.76,0.21019
11.77,0.21002
11.78,0.20985
11.79,0.20968
11.8,0.2095
11.81,0.20933
11.82,0.20916
11.83,0.20899
11.84,0.20882
11.85,0.20865
11.86,0.20848
11.87,0.20831
11.88,0.20814
11.89,0.20797
11.9,0.2078
11.91,0.20763
11.92,0.20746
11.93,0.2073
11.94,0.20713
11.95,0.20696
11.96,0.20679
11.97,0.20662
11.98,0.20646
11.99,0.20629
12,0.20612
12.01,0.20596
12.02,0.20579
12.03,0.20563
12.04,0.20546
12.05,0.2053
12.06,0.20513
12.07,0.20497
12.08,0.2048
12.09,0.20464
12.1,0.20447
12.11,0.20431
12.12,0.20415
12.13,0.20398
12.14,0.20382
12.15,0.20366
12.16,0.2035
12.17,0.20333
12.18,0.20317
12.19,0.20301
12.2,0.20285
12.21,0.20269
12.22,0.20253
12.23,0.20237
12.24,0.2022
12.25,0.20204
12.26,0.20188
12.27,0.20173
12.28,0.20157
12.29,0.20141
12.3,0.20125
12.31,0.20109
12.32,0.20093
12.33,0.20077
12.34,0.20061
12.35,0.20046
12.36,0.2003
12.37,0.20014
12.38,0.19998
12.39,0.19983
12.4,0.19967
12.41,0.19952
12.42,0.19936
12.43,0.1992
12.44,0.19905
12.45,0.19889
12.46,0.19874
12.47,0.19858
12.48,0.19843
12.49,0.19827
12.5,0.19812
12.51,0.19796
12.52,0.19781
12.53,0.19766
12.54,0.1975
12.55,0.19735
12.56,0.1972
12.57,0.19705
12.58,0.19689
12.59,0.19674
12.6,0.19659
12.61,0.19644
12.62,0.19629
12.63,0.19614
12.64,0.19598
12.65,0.19583
12.66,0.19568
12.67,0.19553
12.68,0.19538
12.69,0.19523
12.7,0.19508
12.71,0.19493
12.72,0.19478
12.73,0.19464
12.74,0.19449
12.75,0.19434
12.76,0.19419
12.77,0.19404
12.78,0.19389
12.79,0.19375
12.8,0.1936
12.81,0.19345
12.82,0.19331
12.83,0.19316
12.84,0.19301
12.85,0.19287
12.86,0.19272
12.87,0.19257
12.88,0.19243
12.89,0.19228
12.9,0.19214
12.91,0.19199
12.92,0.19185
12.93,0.1917
12.94,0.19156
12.95,0.19141
12.96,0.19127
12.97,0.19113
12.98,0.19098
12.99,0.19084
13,0.1907
13.01,0.19055
13.02,0.19041
13.03,0.19027
13.04,0.19013
13.05,0.18998
13.06,0.18984
13.07,0.1897
13.08,0.18956
13.09,0.18942
13.1,0.18928
13.11,0.18914
13.12,0.18899
13.13,0.18885
13.14,0.18871
13.15,0.18857
13.16,0.18843
13.17,0.18829
13.18,0.18815
13.19,0.18802
13.2,0.18788
13.21,0.18774
13.22,0.1876
13.23,0.18746
13.24,0.18732
13.25,0.18718
13.26,0.18705
13.27,0.18691
13.28,0.18677
13.29,0.18663
13.3,0.1865
13.31,0.18636
13.32,0.18622
13.33,0.18609
13.34,0.18595
13.35,0.18581
13.36,0.18568
13.37,0.18554
13.38,0.18541
13.39,0.18527
13.4,0.18514
13.41,0.185
13.42,0.18487
13.43,0.18473
13.44,0.1846
13.45,0.18446
13.46,0.18433
13.47,0.1842
13.48,0.18406
13.49,0.18393
13.5,0.1838
13.51,0.18366
13.52,0.18353
13.53,0.1834
13.54,0.18327
13.55,0.18313
13.56,0.183
13.57,0.18287
13.58,0.18274
13.59,0.18261
13.6,0.18248
13.61,0.18234
13.62,0.18221
13.63,0.18208
13.64,0.18195
13.65,0.18182
13.66,0.18169
13.67,0.18156
13.68,0.18143
13.69,0.1813
13.7,0.18117
13.71,0.18104
13.72,0.18091
13.73,0.18078
13.74,0.18066
13.75,0.18053
13.76,0.1804
13.77,0.18027
13.78,0.18014
13.79,0.18001
13.8,0.17989
13.81,0.17976
13.82,0.17963
13.83,0.1795
13.84,0.17938
13.85,0.17925
13.86,0.17912
13.87,0.179
13.88,0.17887
13.89,0.17875
13.9,0.17862
13.91,0.17849
13.92,0.17837
13.93,0.17824
13.94,0.17812
13.95,0.17799
13.96,0.17787
13.97,0.17774
13.98,0.17762
13.99,0.17749
14,0.17737
14.01,0.17724
14.02,0.17712
14.03,0.177
14.04,0.17687
14.05,0.17675
14.06,0.17663
14.07,0.1765
14.08,0.17638
14.09,0.17626
14.1,0.17614
14.11,0.17601
14.12,0.17589
14.13,0.17577
14.14,0.17565
14.15,0.17553
14.16,0.1754
14.17,0.17528
14.18,0.17516
14.19,0.17504
14.2,0.17492
14.21,0.1748
14.22,0.17468
14.23,0.17456
14.24,0.17444
14.25,0.17432
14.26,0.1742
14.27,0.17408
14.28,0.17396
14.29,0.17384
14.3,0.17372
14.31,0.1736
14.32,0.17348
14.33,0.17336
14.34,0.17324
14.35,0.17313
14.36,0.17301
14.37,0.17289
14.38,0.17277
14.39,0.17265
14.4,0.17254
14.41,0.17242
14.42,0.1723
14.43,0.17218
14.44,0.17207
14.45,0.17195
14.46,0.17183
14.47,0.17172
14.48,0.1716
14.49,0.17148
14.5,0.17137
14.51,0.17125
14.52,0.17114
14.53,0.17102
14.54,0.1709
14.55,0.17079
14.56,0.17067
14.57,0.17056
14.58,0.17044
14.59,0.17033
14.6,0.17021
14.61,0.1701
14.62,0.16999
14.63,0.16987
14.64,0.16976
14.65,0.16964
14.66,0.16953
14.67,0.16942
14.68,0.1693
14.69,0.16919
14.7,0.16908
14.71,0.16896
14.72,0.16885
14.73,0.16874
14.74,0.16863
14.75,0.16851
14.76,0.1684
14.77,0.16829
14.78,0.16818
14.79,0.16807
14.8,0.16795
14.81,0.16784
14.82,0.16773
14.83,0.16762
14.84,0.16751
14.85,0.1674
14.86,0.16729
14.87,0.16718
14.88,0.16707
14.89,0.16696
14.9,0.16685
14.91,0.16674
14.92,0.16663
14.93,0.16652
14.94,0.16641
14.95,0.1663
14.96,0.16619
14.97,0.16608
14.98,0.16597
14.99,0.16586
15,0.16575
15.01,0.16564
15.02,0.16553
15.03,0.16543
15.04,0.16532
15.05,0.16521
15.06,0.1651
15.07,0.16499
15.08,0.16489
15.09,0.16478
15.1,0.16467
15.11,0.16456
15.12,0.16446
15.13,0.16435
15.14,0.16424
15.15,0.16414
15.16,0.16403
15.17,0.16392
15.18,0.16382
15.19,0.16371
15.2,0.16361
15.21,0.1635
15.22,0.16339
15.23,0.16329
15.24,0.16318
15.25,0.16308
15.26,0.16297
15.27,0.16287
15.28,0.16276
15.29,0.16266
15.3,0.16255
15.31,0.16245
15.32,0.16234
15.33,0.16224
15.34,0.16214
15.35,0.16203
15.36,0.16193
15.37,0.16182
15.38,0.16172
15.39,0.16162
15.4,0.16151
15.41,0.16141
15.42,0.16131
15.43,0.1612
15.44,0.1611
15.45,0.161
15.46,0.1609
15.47,0.16079
15.48,0.16069
15.49,0.16059
15.5,0.16049
15.51,0.16039
15.52,0.16028
15.53,0.16018
15.54,0.16008
15.55,0.15998
15.56,0.15988
15.57,0.15978
15.58,0.15968
15.59,0.15957
15.6,0.15947
15.61,0.15937
15.62,0.15927
15.63,0.15917
15.64,0.15907
15.65,0.15897
15.66,0.15887
15.67,0.15877
15.68,0.15867
15.69,0.15857
15.7,0.15847
15.71,0.15837
15.72,0.15827
15.73,0.15817
15.74,0.15808
15.75,0.15798
15.76,0.15788
15.77,0.15778
15.78,0.15768
15.79,0.15758
15.8,0.15748
15.81,0.15739
15.82,0.15729
15.83,0.15719
15.84,0.15709
15.85,0.15699
15.86,0.1569
15.87,0.1568
15.88,0.1567
15.89,0.1566
15.9,0.15651
15.91,0.15641
15.92,0.15631
15.93,0.15622
15.94,0.15612
15.95,0.15602
15.96,0.15593
15.97,0.15583
15.98,0.15573
15.99,0.15564
16,0.15554
16.01,0.15545
16.02,0.15535
16.03,0.15525
16.04,0.15516
16.05,0.15506
16.06,0.15497
16.07,0.15487
16.08,0.15478
16.09,0.15468
16.1,0.15459
16.11,0.15449
16.12,0.1544
16.13,0.1543
16.14,0.15421
16.15,0.15412
16.16,0.15402
16.17,0.15393
16.18,0.15383
16.19,0.15374
16.2,0.15365
16.21,0.15355
16.22,0.15346
16.23,0.15337
16.24,0.15327
16.25,0.15318
16.26,0.15309
16.27,0.15299
16.28,0.1529
16.29,0.15281
16.3,0.15272
16.31,0.15262
16.32,0.15253
16.33,0.15244
16.34,0.15235
16.35,0.15226
16.36,0.15216
16.37,0.15207
16.38,0.15198
16.39,0.15189
16.4,0.1518
16.41,0.15171
16.42,0.15161
16.43,0.15152
16.44,0.15143
16.45,0.15134
16.46,0.15125
16.47,0.15116
16.48,0.15107
16.49,0.15098
16.5,0.15089
16.51,0.1508
16.52,0.15071
16.53,0.15062
16.54,0.15053
16.55,0.15044
16.56,0.15035
16.57,0.15026
16.58,0.15017
16.59,0.15008
16.6,0.14999
16.61,0.1499
16.62,0.14981
16.63,0.14972
16.64,0.14963
16.65,0.14955
16.66,0.14946
16.67,0.14937
16.68,0.14928
16.69,0.14919
16.7,0.1491
16.71,0.14901
16.72,0.14893
16.73,0.14884
16.74,0.14875
16.75,0.14866
16.76,0.14858
16.77,0.14849
16.78,0.1484
16.79,0.14831
16.8,0.14823
16.81,0.14814
16.82,0.14805
16.83,0.14796
16.84,0.14788
16.85,0.14779
16.86,0.1477
16.87,0.14762
16.88,0.14753
16.89,0.14745
16.9,0.14736
16.91,0.14727
16.92,0.14719
16.93,0.1471
16.94,0.14702
16.95,0.14693
16.96,0.14684
16.97,0.14676
16.98,0.14667
16.99,0.14659
17,0.1465
17.01,0.14642
17.02,0.14633
17.03,0.14625
17.04,0.14616
17.05,0.14608
17.06,0.14599
17.07,0.14591
17.08,0.14582
17.09,0.14574
17.1,0.14566
17.11,0.14557
17.12,0.14549
17.13,0.1454
17.14,0.14532
17.15,0.14524
17.16,0.14515
17.17,0.14507
17.18,0.14498
17.19,0.1449
17.2,0.14482
17.21,0.14473
17.22,0.14465
17.23,0.14457
17.24,0.14449
17.25,0.1444
17.26,0.14432
17.27,0.14424
17.28,0.14415
17.29,0.14407
17.3,0.14399
17.31,0.14391
17.32,0.14382
17.33,0.14374
17.34,0.14366
17.35,0.14358
17.36,0.1435
17.37,0.14342
17.38,0.14333
17.39,0.14325
17.4,0.14317
17.41,0.14309
17.42,0.14301
17.43,0.14293
17.44,0.14285
17.45,0.14276
17.46,0.14268
17.47,0.1426
17.48,0.14252
17.49,0.14244
17.5,0.14236
17.51,0.14228
17.52,0.1422
17.53,0.14212
17.54,0.14204
17.55,0.14196
17.56,0.14188
17.57,0.1418
17.58,0.14172
17.59,0.14164
17.6,0.14156
17.61,0.14148
17.62,0.1414
17.63,0.14132
17.64,0.14124
17.65,0.14116
17.66,0.14108
17.67,0.14101
17.68,0.14093
17.69,0.14085
17.7,0.14077
17.71,0.14069
17.72,0.14061
17.73,0.14053
17.74,0.14045
17.75,0.14038
17.76,0.1403
17.77,0.14022
17.78,0.14014
17.79,0.14006
17.8,0.13999
17.81,0.13991
17.82,0.13983
17.83,0.13975
17.84,0.13968
17.85,0.1396
17.86,0.13952
17.87,0.13944
17.88,0.13937
17.89,0.13929
17.9,0.13921
17.91,0.13913
17.92,0.13906
17.93,0.13898
17.94,0.1389
17.95,0.13883
17.96,0.13875
17.97,0.13867
17.98,0.1386
17.99,0.13852
18,0.13845
18.01,0.13837
18.02,0.13829
18.03,0.13822
18.04,0.13814
18.05,0.13807
18.06,0.13799
18.07,0.13791
18.08,0.13784
18.09,0.13776
18.1,0.13769
18.11,0.13761
18.12,0.13754
18.13,0.13746
18.14,0.13739
18.15,0.13731
18.16,0.13724
18.17,0.13716
18.18,0.13709
18.19,0.13701
18.2,0.13694
18.21,0.13686
18.22,0.13679
18.23,0.13671
18.24,0.13664
18.25,0.13657
18.26,0.13649
18.27,0.13642
18.28,0.13634
18.29,0.13627
18.3,0.1362
18.31,0.13612
18.32,0.13605
18.33,0.13598
18.34,0.1359
18.35,0.13583
18.36,0.13576
18.37,0.13568
18.38,0.13561
18.39,0.13554
18.4,0.13546
18.41,0.13539
18.42,0.13532
18.43,0.13524
18.44,0.13517
18.45,0.1351
18.46,0.13503
18.47,0.13495
18.48,0.13488
18.49,0.13481
18.5,0.13474
18.51,0.13467
18.52,0.13459
18.53,0.13452
18.54,0.13445
18.55,0.13438
18.56,0.13431
18.57,0.13423
18.58,0.13416
18.59,0.13409
18.6,0.13402
18.61,0.13395
18.62,0.13388
18.63,0.13381
18.64,0.13373
18.65,0.13366
18.66,0.13359
18.67,0.13352
18.68,0.13345
18.69,0.13338
18.7,0.13331
18.71,0.13324
18.72,0.13317
18.73,0.1331
18.74,0.13303
18.75,0.13296
18.76,0.13289
18.77,0.13282
18.78,0.13275
18.79,0.13268
18.8,0.13261
18.81,0.13254
18.82,0.13247
18.83,0.1324
18.84,0.13233
18.85,0.13226
18.86,0.13219
18.87,0.13212
18.88,0.13205
18.89,0.13198
18.9,0.13191
18.91,0.13184
18.92,0.13177
18.93,0.1317
18.94,0.13163
18.95,0.13156
18.96,0.1315
18.97,0.13143
18.98,0.13136
18.99,0.13129
19,0.13122
19.01,0.13115
19.02,0.13108
19.03,0.13102
19.04,0.13095
19.05,0.13088
19.06,0.13081
19.07,0.13074
19.08,0.13068
19.09,0.13061
19.1,0.13054
19.11,0.13047
19.12,0.1304
19.13,0.13034
19.14,0.13027
19.15,0.1302
19.16,0.13013
19.17,0.13007
19.18,0.13
19.19,0.12993
19.2,0.12987
19.21,0.1298
19.22,0.12973
19.23,0.12966
19.24,0.1296
19.25,0.12953
19.26,0.12946
19.27,0.1294
19.28,0.12933
19.29,0.12926
19.3,0.1292
19.31,0.12913
19.32,0.12907
19.33,0.129
19.34,0.12893
19.35,0.12887
19.36,0.1288
19.37,0.12873
19.38,0.12867
19.39,0.1286
19.4,0.12854
19.41,0.12847
19.42,0.12841
19.43,0.12834
19.44,0.12827
19.45,0.12821
19.46,0.12814
19.47,0.12808
19.48,0.12801
19.49,0.12795
19.5,0.12788
19.51,0.12782
19.52,0.12775
19.53,0.12769
19.54,0.12762
19.55,0.12756
19.56,0.12749
19.57,0.12743
19.58,0.12736
19.59,0.1273
19.6,0.12724
19.61,0.12717
19.62,0.12711
19.63,0.12704
19.64,0.12698
19.65,0.12691
19.66,0.12685
19.67,0.12679
19.68,0.12672
19.69,0.12666
19.7,0.12659
19.71,0.12653
19.72,0.12647
19.73,0.1264
19.74,0.12634
19.75,0.12628
19.76,0.12621
19.77,0.12615
19.78,0.12609
19.79,0.12602
19.8,0.12596
19.81,0.1259
19.82,0.12583
19.83,0.12577
19.84,0.12571
19.85,0.12564
19.86,0.12558
19.87,0.12552
19.88,0.12546
19.89,0.12539
19.9,0.12533
19.91,0.12527
19.92,0.12521
19.93,0.12514
19.94,0.12508
19.95,0.12502
19.96,0.12496
19.97,0.12489
19.98,0.12483
19.99,0.12477
20,0.12471


==> ExtractedData/atwood0998g1mu05analytic.csv <==
0,NaN
0.01,0.099885
0.02,0.14124
0.03,0.17297
0.04,0.19971
0.05,0.22325
0.06,0.24454
0.07,0.2641
0.08,0.28231
0.09,0.2994
0.1,0.31556
0.11,0.33092
0.12,0.3456
0.13,0.35966
0.14,0.3732
0.15,0.38625
0.16,0.39886
0.17,0.41109
0.18,0.42295
0.19,0.43448
0.2,0.44571
0.21,0.45665
0.22,0.46734
0.23,0.47777
0.24,0.48798
0.25,0.49797
0.26,0.50776
0.27,0.51735
0.28,0.52676
0.29,0.53601
0.3,0.54509
0.31,0.55401
0.32,0.56278
0.33,0.57142
0.34,0.57992
0.35,0.58829
0.36,0.59653
0.37,0.60466
0.38,0.61267
0.39,0.62058
0.4,0.62837
0.41,0.63607
0.42,0.64366
0.43,0.65117
0.44,0.65858
0.45,0.6659
0.46,0.67313
0.47,0.68028
0.48,0.68735
0.49,0.69435
0.5,0.70126
0.51,0.70811
0.52,0.71488
0.53,0.72158
0.54,0.72821
0.55,0.73478
0.56,0.74128
0.57,0.74772
0.58,0.7541
0.59,0.76042
0.6,0.76668
0.61,0.77289
0.62,0.77904
0.63,0.78513
0.64,0.79117
0.65,0.79716
0.66,0.8031
0.67,0.80899
0.68,0.81483
0.69,0.82062
0.7,0.82637
0.71,0.83207
0.72,0.83772
0.73,0.84334
0.74,0.84891
0.75,0.85443
0.76,0.85992
0.77,0.86536
0.78,0.87077
0.79,0.87613
0.8,0.88146
0.81,0.88675
0.82,0.892
0.83,0.89721
0.84,0.90239
0.85,0.90753
0.86,0.91264
0.87,0.91772
0.88,0.92276
0.89,0.92776
0.9,0.93274
0.91,0.93768
0.92,0.94259
0.93,0.94747
0.94,0.95232
0.95,0.95714
0.96,0.96193
0.97,0.96669
0.98,0.97142
0.99,0.97612
1,0.98079
1.01,0.98544
1.02,0.99005
1.03,0.99465
1.04,0.99921
1.05,1.0037
1.06,1.0083
1.07,1.0127
1.08,1.0172
1.09,1.0216
1.1,1.0261
1.11,1.0304
1.12,1.0348
1.13,1.0391
1.14,1.0435
1.15,1.0477
1.16,1.052
1.17,1.0563
1.18,1.0605
1.19,1.0647
1.2,1.0689
1.21,1.073
1.22,1.0772
1.23,1.0813
1.24,1.0854
1.25,1.0894
1.26,1.0935
1.27,1.0975
1.28,1.1015
1.29,1.1055
1.3,1.1095
1.31,1.1134
1.32,1.1174
1.33,1.1213
1.34,1.1252
1.35,1.1291
1.36,1.1329
1.37,1.1368
1.38,1.1406
1.39,1.1444
1.4,1.1482
1.41,1.1519
1.42,1.1557
1.43,1.1594
1.44,1.1631
1.45,1.1668
1.46,1.1705
1.47,1.1742
1.48,1.1778
1.49,1.1815
1.5,1.1851
1.51,1.1887
1.52,1.1923
1.53,1.1958
1.54,1.1994
1.55,1.2029
1.56,1.2064
1.57,1.2099
1.58,1.2134
1.59,1.2169
1.6,1.2204
1.61,1.2238
1.62,1.2272
1.63,1.2307
1.64,1.2341
1.65,1.2374
1.66,1.2408
1.67,1.2442
1.68,1.2475
1.69,1.2508
1.7,1.2542
1.71,1.2575
1.72,1.2607
1.73,1.264
1.74,1.2673
1.75,1.2705
1.76,1.2738
1.77,1.277
1.78,1.2802
1.79,1.2834
1.8,1.2866
1.81,1.2898
1.82,1.2929
1.83,1.2961
1.84,1.2992
1.85,1.3023
1.86,1.3054
1.87,1.3085
1.88,1.3116
1.89,1.3147
1.9,1.3177
1.91,1.3208
1.92,1.3238
1.93,1.3268
1.94,1.3298
1.95,1.3328
1.96,1.3358
1.97,1.3388
1.98,1.3418
1.99,1.3447
2,1.3477
2.01,1.3506
2.02,1.3535
2.03,1.3564
2.04,1.3593
2.05,1.3622
2.06,1.3651
2.07,1.368
2.08,1.3708
2.09,1.3737
2.1,1.3765
2.11,1.3793
2.12,1.3822
2.13,1.385
2.14,1.3878
2.15,1.3905
2.16,1.3933
2.17,1.3961
2.18,1.3988
2.19,1.4016
2.2,1.4043
2.21,1.407
2.22,1.4097
2.23,1.4124
2.24,1.4151
2.25,1.4178
2.26,1.4205
2.27,1.4232
2.28,1.4258
2.29,1.4285
2.3,1.4311
2.31,1.4337
2.32,1.4364
2.33,1.439
2.34,1.4416
2.35,1.4442
2.36,1.4467
2.37,1.4493
2.38,1.4519
2.39,1.4544
2.4,1.457
2.41,1.4595
2.42,1.462
2.43,1.4646
2.44,1.4671
2.45,1.4696
2.46,1.4721
2.47,1.4745
2.48,1.477
2.49,1.4795
2.5,1.482
2.51,1.4844
2.52,1.4868
2.53,1.4893
2.54,1.4917
2.55,1.4941
2.56,1.4965
2.57,1.4989
2.58,1.5013
2.59,1.5037
2.6,1.5061
2.61,1.5085
2.62,1.5108
2.63,1.5132
2.64,1.5155
2.65,1.5179
2.66,1.5202
2.67,1.5225
2.68,1.5248
2.69,1.5271
2.7,1.5294
2.71,1.5317
2.72,1.534
2.73,1.5363
2.74,1.5385
2.75,1.5408
2.76,1.543
2.77,1.5453
2.78,1.5475
2.79,1.5498
2.8,1.552
2.81,1.5542
2.82,1.5564
2.83,1.5586
2.84,1.5608
2.85,1.563
2.86,1.5652
2.87,1.5673
2.88,1.5695
2.89,1.5717
2.9,1.5738
2.91,1.576
2.92,1.5781
2.93,1.5802
2.94,1.5824
2.95,1.5845
2.96,1.5866
2.97,1.5887
2.98,1.5908
2.99,1.5929
3,1.595
3.01,1.597
3.02,1.5991
3.03,1.6012
3.04,1.6032
3.05,1.6053
3.06,1.6073
3.07,1.6093
3.08,1.6114
3.09,1.6134
3.1,1.6154
3.11,1.6174
3.12,1.6194
3.13,1.6214
3.14,1.6234
3.15,1.6254
3.16,1.6274
3.17,1.6294
3.18,1.6313
3.19,1.6333
3.2,1.6352
3.21,1.6372
3.22,1.6391
3.23,1.6411
3.24,1.643
3.25,1.6449
3.26,1.6468
3.27,1.6487
3.28,1.6506
3.29,1.6525
3.3,1.6544
3.31,1.6563
3.32,1.6582
3.33,1.6601
3.34,1.6619
3.35,1.6638
3.36,1.6657
3.37,1.6675
3.38,1.6694
3.39,1.6712
3.4,1.673
3.41,1.6749
3.42,1.6767
3.43,1.6785
3.44,1.6803
3.45,1.6821
3.46,1.6839
3.47,1.6857
3.48,1.6875
3.49,1.6893
3.5,1.6911
3.51,1.6928
3.52,1.6946
3.53,1.6964
3.54,1.6981
3.55,1.6999
3.56,1.7016
3.57,1.7033
3.58,1.7051
3.59,1.7068
3.6,1.7085
3.61,1.7102
3.62,1.712
3.63,1.7137
3.64,1.7154
3.65,1.7171
3.66,1.7187
3.67,1.7204
3.68,1.7221
3.69,1.7238
3.7,1.7255
3.71,1.7271
3.72,1.7288
3.73,1.7304
3.74,1.7321
3.75,1.7337
3.76,1.7354
3.77,1.737
3.78,1.7386
3.79,1.7403
3.8,1.7419
3.81,1.7435
3.82,1.7451
3.83,1.7467
3.84,1.7483
3.85,1.7499
3.86,1.7515
3.87,1.7531
3.88,1.7546
3.89,1.7562
3.9,1.7578
3.91,1.7593
3.92,1.7609
3.93,1.7625
3.94,1.764
3.95,1.7656
3.96,1.7671
3.97,1.7686
3.98,1.7702
3.99,1.7717
4,1.7732
4.01,1.7747
4.02,1.7762
4.03,1.7777
4.04,1.7792
4.05,1.7807
4.06,1.7822
4.07,1.7837
4.08,1.7852
4.09,1.7867
4.1,1.7882
4.11,1.7896
4.12,1.7911
4.13,1.7926
4.14,1.794
4.15,1.7955
4.16,1.7969
4.17,1.7984
4.18,1.7998
4.19,1.8012
4.2,1.8027
4.21,1.8041
4.22,1.8055
4.23,1.8069
4.24,1.8083
4.25,1.8098
4.26,1.8112
4.27,1.8126
4.28,1.814
4.29,1.8153
4.3,1.8167
4.31,1.8181
4.32,1.8195
4.33,1.8209
4.34,1.8222
4.35,1.8236
4.36,1.825
4.37,1.8263
4.38,1.8277
4.39,1.829
4.4,1.8304
4.41,1.8317
4.42,1.833
4.43,1.8344
4.44,1.8357
4.45,1.837
4.46,1.8383
4.47,1.8397
4.48,1.841
4.49,1.8423
4.5,1.8436
4.51,1.8449
4.52,1.8462
4.53,1.8475
4.54,1.8487
4.55,1.85
4.56,1.8513
4.57,1.8526
4.58,1.8539
4.59,1.8551
4.6,1.8564
4.61,1.8576
4.62,1.8589
4.63,1.8601
4.64,1.8614
4.65,1.8626
4.66,1.8639
4.67,1.8651
4.68,1.8663
4.69,1.8676
4.7,1.8688
4.71,1.87
4.72,1.8712
4.73,1.8724
4.74,1.8737
4.75,1.8749
4.76,1.8761
4.77,1.8773
4.78,1.8785
4.79,1.8796
4.8,1.8808
4.81,1.882
4.82,1.8832
4.83,1.8844
4.84,1.8855
4.85,1.8867
4.86,1.8879
4.87,1.889
4.88,1.8902
4.89,1.8913
4.9,1.8925
4.91,1.8936
4.92,1.8948
4.93,1.8959
4.94,1.897
4.95,1.8982
4.96,1.8993
4.97,1.9004
4.98,1.9016
4.99,1.9027
5,1.9038
5.01,1.9049
5.02,1.906
5.03,1.9071
5.04,1.9082
5.05,1.9093
5.06,1.9104
5.07,1.9115
5.08,1.9126
5.09,1.9136
5.1,1.9147
5.11,1.9158
5.12,1.9169
5.13,1.9179
5.14,1.919
5.15,1.9201
5.16,1.9211
5.17,1.9222
5.18,1.9232
5.19,1.9243
5.2,1.9253
5.21,1.9264
5.22,1.9274
5.23,1.9284
5.24,1.9295
5.25,1.9305
5.26,1.9315
5.27,1.9325
5.28,1.9336
5.29,1.9346
5.3,1.9356
5.31,1.9366
5.32,1.9376
5.33,1.9386
5.34,1.9396
5.35,1.9406
5.36,1.9416
5.37,1.9426
5.38,1.9436
5.39,1.9445
5.4,1.9455
5.41,1.9465
5.42,1.9475
5.43,1.9484
5.44,1.9494
5.45,1.9504
5.46,1.9513
5.47,1.9523
5.48,1.9532
5.49,1.9542
5.5,1.9551
5.51,1.9561
5.52,1.957
5.53,1.958
5.54,1.9589
5.55,1.9598
5.56,1.9608
5.57,1.9617
5.58,1.9626
5.59,1.9635
5.6,1.9644
5.61,1.9654
5.62,1.9663
5.63,1.9672
5.64,1.9681
5.65,1.969
5.66,1.9699
5.67,1.9708
5.68,1.9717
5.69,1.9726
5.7,1.9734
5.71,1.9743
5.72,1.9752
5.73,1.9761
5.74,1.977
5.75,1.9778
5.76,1.9787
5.77,1.9796
5.78,1.9804
5.79,1.9813
5.8,1.9821
5.81,1.983
5.82,1.9838
5.83,1.9847
5.84,1.9855
5.85,1.9864
5.86,1.9872
5.87,1.9881
5.88,1.9889
5.89,1.9897
5.9,1.9906
5.91,1.9914
5.92,1.9922
5.93,1.993
5.94,1.9938
5.95,1.9947
5.96,1.9955
5.97,1.9963
5.98,1.9971
5.99,1.9979
6,1.9987
6.01,1.9995
6.02,2.0003
6.03,2.0011
6.04,2.0019
6.05,2.0026
6.06,2.0034
6.07,2.0042
6.08,2.005
6.09,2.0058
6.1,2.0065
6.11,2.0073
6.12,2.0081
6.13,2.0088
6.14,2.0096
6.15,2.0104
6.16,2.0111
6.17,2.0119
6.18,2.0126
6.19,2.0134
6.2,2.0141
6.21,2.0149
6.22,2.0156
6.23,2.0163
6.24,2.0171
6.25,2.0178
6.26,2.0185
6.27,2.0193
6.28,2.02
6.29,2.0207
6.3,2.0214
6.31,2.0222
6.32,2.0229
6.33,2.0236
6.34,2.0243
6.35,2.025
6.36,2.0257
6.37,2.0264
6.38,2.0271
6.39,2.0278
6.4,2.0285
6.41,2.0292
6.42,2.0299
6.43,2.0306
6.44,2.0313
6.45,2.0319
6.46,2.0326
6.47,2.0333
6.48,2.034
6.49,2.0346
6.5,2.0353
6.51,2.036
6.52,2.0366
6.53,2.0373
6.54,2.038
6.55,2.0386
6.56,2.0393
6.57,2.0399
6.58,2.0406
6.59,2.0412
6.6,2.0419
6.61,2.0425
6.62,2.0432
6.63,2.0438
6.64,2.0444
6.65,2.0451
6.66,2.0457
6.67,2.0463
6.68,2.047
6.69,2.0476
6.7,2.0482
6.71,2.0488
6.72,2.0494
6.73,2.05
6.74,2.0507
6.75,2.0513
6.76,2.0519
6.77,2.0525
6.78,2.0531
6.79,2.0537
6.8,2.0543
6.81,2.0549
6.82,2.0555
6.83,2.0561
6.84,2.0567
6.85,2.0572
6.86,2.0578
6.87,2.0584
6.88,2.059
6.89,2.0596
6.9,2.0601
6.91,2.0607
6.92,2.0613
6.93,2.0619
6.94,2.0624
6.95,2.063
6.96,2.0635
6.97,2.0641
6.98,2.0647
6.99,2.0652
7,2.0658
7.01,2.0663
7.02,2.0669
7.03,2.0674
7.04,2.068
7.05,2.0685
7.06,2.069
7.07,2.0696
7.08,2.0701
7.09,2.0706
7.1,2.0712
7.11,2.0717
7.12,2.0722
7.13,2.0728
7.14,2.0733
7.15,2.0738
7.16,2.0743
7.17,2.0748
7.18,2.0753
7.19,2.0759
7.2,2.0764
7.21,2.0769
7.22,2.0774
7.23,2.0779
7.24,2.0784
7.25,2.0789
7.26,2.0794
7.27,2.0799
7.28,2.0804
7.29,2.0809
7.3,2.0813
7.31,2.0818
7.32,2.0823
7.33,2.0828
7.34,2.0833
7.35,2.0838
7.36,2.0842
7.37,2.0847
7.38,2.0852
7.39,2.0857
7.4,2.0861
7.41,2.0866
7.42,2.087
7.43,2.0875
7.44,2.088
7.45,2.0884
7.46,2.0889
7.47,2.0893
7.48,2.0898
7.49,2.0902
7.5,2.0907
7.51,2.0911
7.52,2.0916
7.53,2.092
7.54,2.0925
7.55,2.0929
7.56,2.0933
7.57,2.0938
7.58,2.0942
7.59,2.0946
7.6,2.0951
7.61,2.0955
7.62,2.0959
7.63,2.0963
7.64,2.0968
7.65,2.0972
7.66,2.0976
7.67,2.098
7.68,2.0984
7.69,2.0988
7.7,2.0992
7.71,2.0996
7.72,2.1
7.73,2.1005
7.74,2.1009
7.75,2.1013
7.76,2.1016
7.77,2.102
7.78,2.1024
7.79,2.1028
7.8,2.1032
7.81,2.1036
7.82,2.104
7.83,2.1044
7.84,2.1048
7.85,2.1051
7.86,2.1055
7.87,2.1059
7.88,2.1063
7.89,2.1066
7.9,2.107
7.91,2.1074
7.92,2.1078
7.93,2.1081
7.94,2.1085
7.95,2.1089
7.96,2.1092
7.97,2.1096
7.98,2.1099
7.99,2.1103
8,2.1106
8.01,2.111
8.02,2.1113
8.03,2.1117
8.04,2.112
8.05,2.1124
8.06,2.1127
8.07,2.1131
8.08,2.1134
8.09,2.1137
8.1,2.1141
8.11,2.1144
8.12,2.1147
8.13,2.1151
8.14,2.1154
8.15,2.1157
8.16,2.1161
8.17,2.1164
8.18,2.1167
8.19,2.117
8.2,2.1173
8.21,2.1177
8.22,2.118
8.23,2.1183
8.24,2.1186
8.25,2.1189
8.26,2.1192
8.27,2.1195
8.28,2.1198
8.29,2.1201
8.3,2.1204
8.31,2.1207
8.32,2.121
8.33,2.1213
8.34,2.1216
8.35,2.1219
8.36,2.1222
8.37,2.1225
8.38,2.1228
8.39,2.1231
8.4,2.1233
8.41,2.1236
8.42,2.1239
8.43,2.1242
8.44,2.1245
8.45,2.1247
8.46,2.125
8.47,2.1253
8.48,2.1256
8.49,2.1258
8.5,2.1261
8.51,2.1264
8.52,2.1266
8.53,2.1269
8.54,2.1272
8.55,2.1274
8.56,2.1277
8.57,2.1279
8.58,2.1282
8.59,2.1284
8.6,2.1287
8.61,2.129
8.62,2.1292
8.63,2.1294
8.64,2.1297
8.65,2.1299
8.66,2.1302
8.67,2.1304
8.68,2.1307
8.69,2.1309
8.7,2.1311
8.71,2.1314
8.72,2.1316
8.73,2.1318
8.74,2.1321
8.75,2.1323
8.76,2.1325
8.77,2.1328
8.78,2.133
8.79,2.1332
8.8,2.1334
8.81,2.1336
8.82,2.1339
8.83,2.1341
8.84,2.1343
8.85,2.1345
8.86,2.1347
8.87,2.1349
8.88,2.1351
8.89,2.1353
8.9,2.1355
8.91,2.1358
8.92,2.136
8.93,2.1362
8.94,2.1364
8.95,2.1366
8.96,2.1368
8.97,2.137
8.98,2.1371
8.99,2.1373
9,2.1375
9.01,2.1377
9.02,2.1379
9.03,2.1381
9.04,2.1383
9.05,2.1385
9.06,2.1386
9.07,2.1388
9.08,2.139
9.09,2.1392
9.1,2.1394
9.11,2.1395
9.12,2.1397
9.13,2.1399
9.14,2.1401
9.15,2.1402
9.16,2.1404
9.17,2.1406
9.18,2.1407
9.19,2.1409
9.2,2.1411
9.21,2.1412
9.22,2.1414
9.23,2.1415
9.24,2.1417
9.25,2.1419
9.26,2.142
9.27,2.1422
9.28,2.1423
9.29,2.1425
9.3,2.1426
9.31,2.1428
9.32,2.1429
9.33,2.143
9.34,2.1432
9.35,2.1433
9.36,2.1435
9.37,2.1436
9.38,2.1438
9.39,2.1439
9.4,2.144
9.41,2.1442
9.42,2.1443
9.43,2.1444
9.44,2.1446
9.45,2.1447
9.46,2.1448
9.47,2.1449
9.48,2.1451
9.49,2.1452
9.5,2.1453
9.51,2.1454
9.52,2.1455
9.53,2.1457
9.54,2.1458
9.55,2.1459
9.56,2.146
9.57,2.1461
9.58,2.1462
9.59,2.1463
9.6,2.1465
9.61,2.1466
9.62,2.1467
9.63,2.1468
9.64,2.1469
9.65,2.147
9.66,2.1471
9.67,2.1472
9.68,2.1473
9.69,2.1474
9.7,2.1475
9.71,2.1476
9.72,2.1477
9.73,2.1478
9.74,2.1478
9.75,2.1479
9.76,2.148
9.77,2.1481
9.78,2.1482
9.79,2.1483
9.8,2.1484
9.81,2.1484
9.82,2.1485
9.83,2.1486
9.84,2.1487
9.85,2.1488
9.86,2.1488
9.87,2.1489
9.88,2.149
9.89,2.1491
9.9,2.1491
9.91,2.1492
9.92,2.1493
9.93,2.1493
9.94,2.1494
9.95,2.1495
9.96,2.1495
9.97,2.1496
9.98,2.1497
9.99,2.1497
10,2.1498
10.01,2.1498
10.02,2.1499
10.03,2.15
10.04,2.15
10.05,2.1501
10.06,2.1501
10.07,2.1502
10.08,2.1502
10.09,2.1503
10.1,2.1503
10.11,2.1504
10.12,2.1504
10.13,2.1504
10.14,2.1505
10.15,2.1505
10.16,2.1506
10.17,2.1506
10.18,2.1506
10.19,2.1507
10.2,2.1507
10.21,2.1508
10.22,2.1508
10.23,2.1508
10.24,2.1508
10.25,2.1509
10.26,2.1509
10.27,2.1509
10.28,2.151
10.29,2.151
10.3,2.151
10.31,2.151
10.32,2.1511
10.33,2.1511
10.34,2.1511
10.35,2.1511
10.36,2.1511
10.37,2.1512
10.38,2.1512
10.39,2.1512
10.4,2.1512
10.41,2.1512
10.42,2.1512
10.43,2.1512
10.44,2.1512
10.45,2.1512
10.46,2.1513
10.47,2.1513
10.48,2.1513
10.49,2.1513
10.5,2.1513
10.51,2.1513
10.52,2.1513
10.53,2.1513
10.54,2.1513
10.55,2.1513
10.56,2.1513
10.57,2.1513
10.58,2.1513
10.59,2.1512
10.6,2.1512
10.61,2.1512
10.62,2.1512
10.63,2.1512
10.64,2.1512
10.65,2.1512
10.66,2.1512
10.67,2.1512
10.68,2.1511
10.69,2.1511
10.7,2.1511
10.71,2.1511
10.72,2.1511
10.73,2.151
10.74,2.151
10.75,2.151
10.76,2.151
10.77,2.1509
10.78,2.1509
10.79,2.1509
10.8,2.1509
10.81,2.1508
10.82,2.1508
10.83,2.1508
10.84,2.1507
10.85,2.1507
10.86,2.1507
10.87,2.1506
10.88,2.1506
10.89,2.1506
10.9,2.1505
10.91,2.1505
10.92,2.1504
10.93,2.1504
10.94,2.1503
10.95,2.1503
10.96,2.1503
10.97,2.1502
10.98,2.1502
10.99,2.1501
11,2.1501
11.01,2.15
11.02,2.15
11.03,2.1499
11.04,2.1499
11.05,2.1498
11.06,2.1498
11.07,2.1497
11.08,2.1496
11.09,2.1496
11.1,2.1495
11.11,2.1495
11.12,2.1494
11.13,2.1493
11.14,2.1493
11.15,2.1492
11.16,2.1492
11.17,2.1491
11.18,2.149
11.19,2.149
11.2,2.1489
11.21,2.1488
11.22,2.1488
11.23,2.1487
11.24,2.1486
11.25,2.1485
11.26,2.1485
11.27,2.1484
11.28,2.1483
11.29,2.1482
11.3,2.1482
11.31,2.1481
11.32,2.148
11.33,2.1479
11.34,2.1478
11.35,2.1478
11.36,2.1477
11.37,2.1476
11.38,2.1475
11.39,2.1474
11.4,2.1473
11.41,2.1473
11.42,2.1472
11.43,2.1471
11.44,2.147
11.45,2.1469
11.46,2.1468
11.47,2.1467
11.48,2.1466
11.49,2.1465
11.5,2.1464
11.51,2.1463
11.52,2.1462
11.53,2.1461
11.54,2.146
11.55,2.1459
11.56,2.1458
11.57,2.1457
11.58,2.1456
11.59,2.1455
11.6,2.1454
11.61,2.1453
11.62,2.1452
11.63,2.1451
11.64,2.145
11.65,2.1449
11.66,2.1448
11.67,2.1447
11.68,2.1446
11.69,2.1445
11.7,2.1444
11.71,2.1442
11.72,2.1441
11.73,2.144
11.74,2.1439
11.75,2.1438
11.76,2.1437
11.77,2.1435
11.78,2.1434
11.79,2.1433
11.8,2.1432
11.81,2.1431
11.82,2.1429
11.83,2.1428
11.84,2.1427
11.85,2.1426
11.86,2.1424
11.87,2.1423
11.88,2.1422
11.89,2.1421
11.9,2.1419
11.91,2.1418
11.92,2.1417
11.93,2.1415
11.94,2.1414
11.95,2.1413
11.96,2.1411
11.97,2.141
11.98,2.1409
11.99,2.1407
12,2.1406
12.01,2.1405
12.02,2.1403
12.03,2.1402
12.04,2.14
12.05,2.1399
12.06,2.1398
12.07,2.1396
12.08,2.1395
12.09,2.1393
12.1,2.1392
12.11,2.139
12.12,2.1389
12.13,2.1388
12.14,2.1386
12.15,2.1385
12.16,2.1383
12.17,2.1382
12.18,2.138
12.19,2.1379
12.2,2.1377
12.21,2.1376
12.22,2.1374
12.23,2.1372
12.24,2.1371
12.25,2.1369
12.26,2.1368
12.27,2.1366
12.28,2.1365
12.29,2.1363
12.3,2.1361
12.31,2.136
12.32,2.1358
12.33,2.1357
12.34,2.1355
12.35,2.1353
12.36,2.1352
12.37,2.135
12.38,2.1348
12.39,2.1347
12.4,2.1345
12.41,2.1343
12.42,2.1342
12.43,2.134
12.44,2.1338
12.45,2.1337
12.46,2.1335
12.47,2.1333
12.48,2.1331
12.49,2.133
12.5,2.1328
12.51,2.1326
12.52,2.1324
12.53,2.1323
12.54,2.1321
12.55,2.1319
12.56,2.1317
12.57,2.1316
12.58,2.1314
12.59,2.1312
12.6,2.131
12.61,2.1308
12.62,2.1307
12.63,2.1305
12.64,2.1303
12.65,2.1301
12.66,2.1299
12.67,2.1297
12.68,2.1295
12.69,2.1294
12.7,2.1292
12.71,2.129
12.72,2.1288
12.73,2.1286
12.74,2.1284
12.75,2.1282
12.76,2.128
12.77,2.1278
12.78,2.1276
12.79,2.1274
12.8,2.1273
12.81,2.1271
12.82,2.1269
12.83,2.1267
12.84,2.1265
12.85,2.1263
12.86,2.1261
12.87,2.1259
12.88,2.1257
12.89,2.1255
12.9,2.1253
12.91,2.1251
12.92,2.1249
12.93,2.1247
12.94,2.1245
12.95,2.1243
12.96,2.124
12.97,2.1238
12.98,2.1236
12.99,2.1234
13,2.1232
13.01,2.123
13.02,2.1228
13.03,2.1226
13.04,2.1224
13.05,2.1222
13.06,2.122
13.07,2.1217
13.08,2.1215
13.09,2.1213
13.1,2.1211
13.11,2.1209
13.12,2.1207
13.13,2.1205
13.14,2.1202
13.15,2.12
13.16,2.1198
13.17,2.1196
13.18,2.1194
13.19,2.1192
13.2,2.1189
13.21,2.1187
13.22,2.1185
13.23,2.1183
13.24,2.118
13.25,2.1178
13.26,2.1176
13.27,2.1174
13.28,2.1171
13.29,2.1169
13.3,2.1167
13.31,2.1165
13.32,2.1162
13.33,2.116
13.34,2.1158
13.35,2.1156
13.36,2.1153
13.37,2.1151
13.38,2.1149
13.39,2.1146
13.4,2.1144
13.41,2.1142
13.42,2.1139
13.43,2.1137
13.44,2.1135
13.45,2.1132
13.46,2.113
13.47,2.1128
13.48,2.1125
13.49,2.1123
13.5,2.112
13.51,2.1118
13.52,2.1116
13.53,2.1113
13.54,2.1111
13.55,2.1108
13.56,2.1106
13.57,2.1104
13.58,2.1101
13.59,2.1099
13.6,2.1096
13.61,2.1094
13.62,2.1091
13.63,2.1089
13.64,2.1087
13.65,2.1084
13.66,2.1082
13.67,2.1079
13.68,2.1077
13.69,2.1074
13.7,2.1072
13.71,2.1069
13.72,2.1067
13.73,2.1064
13.74,2.1062
13.75,2.1059
13.76,2.1057
13.77,2.1054
13.78,2.1052
13.79,2.1049
13.8,2.1047
13.81,2.1044
13.82,2.1041
13.83,2.1039
13.84,2.1036
13.85,2.1034
13.86,2.1031
13.87,2.1029
13.88,2.1026
13.89,2.1023
13.9,2.1021
13.91,2.1018
13.92,2.1016
13.93,2.1013
13.94,2.101
13.95,2.1008
13.96,2.1005
13.97,2.1002
13.98,2.1
13.99,2.0997
14,2.0995
14.01,2.0992
14.02,2.0989
14.03,2.0987
14.04,2.0984
14.05,2.0981
14.06,2.0979
14.07,2.0976
14.08,2.0973
14.09,2.097
14.1,2.0968
14.11,2.0965
14.12,2.0962
14.13,2.096
14.14,2.0957
14.15,2.0954
14.16,2.0951
14.17,2.0949
14.18,2.0946
14.19,2.0943
14.2,2.0941
14.21,2.0938
14.22,2.0935
14.23,2.0932
14.24,2.0929
14.25,2.0927
14.26,2.0924
14.27,2.0921
14.28,2.0918
14.29,2.0916
14.3,2.0913
14.31,2.091
14.32,2.0907
14.33,2.0904
14.34,2.0902
14.35,2.0899
14.36,2.0896
14.37,2.0893
14.38,2.089
14.39,2.0887
14.4,2.0885
14.41,2.0882
14.42,2.0879
14.43,2.0876
14.44,2.0873
14.45,2.087
14.46,2.0867
14.47,2.0865
14.48,2.0862
14.49,2.0859
14.5,2.0856
14.51,2.0853
14.52,2.085
14.53,2.0847
14.54,2.0844
14.55,2.0841
14.56,2.0838
14.57,2.0836
14.58,2.0833
14.59,2.083
14.6,2.0827
14.61,2.0824
14.62,2.0821
14.63,2.0818
14.64,2.0815
14.65,2.0812
14.66,2.0809
14.67,2.0806
14.68,2.0803
14.69,2.08
14.7,2.0797
14.71,2.0794
14.72,2.0791
14.73,2.0788
14.74,2.0785
14.75,2.0782
14.76,2.0779
14.77,2.0776
14.78,2.0773
14.79,2.077
14.8,2.0767
14.81,2.0764
14.82,2.0761
14.83,2.0758
14.84,2.0755
14.85,2.0752
14.86,2.0749
14.87,2.0746
14.88,2.0743
14.89,2.074
14.9,2.0737
14.91,2.0734
14.92,2.0731
14.93,2.0728
14.94,2.0725
14.95,2.0721
14.96,2.0718
14.97,2.0715
14.98,2.0712
14.99,2.0709
15,2.0706
15.01,2.0703
15.02,2.07
15.03,2.0697
15.04,2.0694
15.05,2.069
15.06,2.0687
15.07,2.0684
15.08,2.0681
15.09,2.0678
15.1,2.0675
15.11,2.0672
15.12,2.0669
15.13,2.0665
15.14,2.0662
15.15,2.0659
15.16,2.0656
15.17,2.0653
15.18,2.065
15.19,2.0646
15.2,2.0643
15.21,2.064
15.22,2.0637
15.23,2.0634
15.24,2.063
15.25,2.0627
15.26,2.0624
15.27,2.0621
15.28,2.0618
15.29,2.0614
15.3,2.0611
15.31,2.0608
15.32,2.0605
15.33,2.0602
15.34,2.0598
15.35,2.0595
15.36,2.0592
15.37,2.0589
15.38,2.0585
15.39,2.0582
15.4,2.0579
15.41,2.0576
15.42,2.0572
15.43,2.0569
15.44,2.0566
15.45,2.0563
15.46,2.0559
15.47,2.0556
15.48,2.0553
15.49,2.0549
15.5,2.0546
15.51,2.0543
15.52,2.054
15.53,2.0536
15.54,2.0533
15.55,2.053
15.56,2.0526
15.57,2.0523
15.58,2.052
15.59,2.0516
15.6,2.0513
15.61,2.051
15.62,2.0506
15.63,2.0503
15.64,2.05
15.65,2.0496
15.66,2.0493
15.67,2.049
15.68,2.0486
15.69,2.0483
15.7,2.048
15.71,2.0476
15.72,2.0473
15.73,2.047
15.74,2.0466
15.75,2.0463
15.76,2.046
15.77,2.0456
15.78,2.0453
15.79,2.0449
15.8,2.0446
15.81,2.0443
15.82,2.0439
15.83,2.0436
15.84,2.0432
15.85,2.0429
15.86,2.0426
15.87,2.0422
15.88,2.0419
15.89,2.0415
15.9,2.0412
15.91,2.0409
15.92,2.0405
15.93,2.0402
15.94,2.0398
15.95,2.0395
15.96,2.0391
15.97,2.0388
15.98,2.0385
15.99,2.0381
16,2.0378
16.01,2.0374
16.02,2.0371
16.03,2.0367
16.04,2.0364
16.05,2.036
16.06,2.0357
16.07,2.0353
16.08,2.035
16.09,2.0346
16.1,2.0343
16.11,2.0339
16.12,2.0336
16.13,2.0333
16.14,2.0329
16.15,2.0326
16.16,2.0322
16.17,2.0319
16.18,2.0315
16.19,2.0312
16.2,2.0308
16.21,2.0304
16.22,2.0301
16.23,2.0297
16.24,2.0294
16.25,2.029
16.26,2.0287
16.27,2.0283
16.28,2.028
16.29,2.0276
16.3,2.0273
16.31,2.0269
16.32,2.0266
16.33,2.0262
16.34,2.0259
16.35,2.0255
16.36,2.0251
16.37,2.0248
16.38,2.0244
16.39,2.0241
16.4,2.0237
16.41,2.0234
16.42,2.023
16.43,2.0227
16.44,2.0223
16.45,2.0219
16.46,2.0216
16.47,2.0212
16.48,2.0209
16.49,2.0205
16.5,2.0201
16.51,2.0198
16.52,2.0194
16.53,2.0191
16.54,2.0187
16.55,2.0183
16.56,2.018
16.57,2.0176
16.58,2.0173
16.59,2.0169
16.6,2.0165
16.61,2.0162
16.62,2.0158
16.63,2.0154
16.64,2.0151
16.65,2.0147
16.66,2.0144
16.67,2.014
16.68,2.0136
16.69,2.0133
16.7,2.0129
16.71,2.0125
16.72,2.0122
16.73,2.0118
16.74,2.0114
16.75,2.0111
16.76,2.0107
16.77,2.0103
16.78,2.01
16.79,2.0096
16.8,2.0092
16.81,2.0089
16.82,2.0085
16.83,2.0081
16.84,2.0078
16.85,2.0074
16.86,2.007
16.87,2.0067
16.88,2.0063
16.89,2.0059
16.9,2.0056
16.91,2.0052
16.92,2.0048
16.93,2.0045
16.94,2.0041
16.95,2.0037
16.96,2.0033
16.97,2.003
16.98,2.0026
16.99,2.0022
17,2.0019
17.01,2.0015
17.02,2.0011
17.03,2.0007
17.04,2.0004
17.05,2
17.06,1.9996
17.07,1.9993
17.08,1.9989
17.09,1.9985
17.1,1.9981
17.11,1.9978
17.12,1.9974
17.13,1.997
17.14,1.9966
17.15,1.9963
17.16,1.9959
17.17,1.9955
17.18,1.9951
17.19,1.9948
17.2,1.9944
17.21,1.994
17.22,1.9936
17.23,1.9933
17.24,1.9929
17.25,1.9925
17.26,1.9921
17.27,1.9917
17.28,1.9914
17.29,1.991
17.3,1.9906
17.31,1.9902
17.32,1.9899
17.33,1.9895
17.34,1.9891
17.35,1.9887
17.36,1.9883
17.37,1.988
17.38,1.9876
17.39,1.9872
17.4,1.9868
17.41,1.9864
17.42,1.9861
17.43,1.9857
17.44,1.9853
17.45,1.9849
17.46,1.9845
17.47,1.9842
17.48,1.9838
17.49,1.9834
17.5,1.983
17.51,1.9826
17.52,1.9823
17.53,1.9819
17.54,1.9815
17.55,1.9811
17.56,1.9807
17.57,1.9803
17.58,1.98
17.59,1.9796
17.6,1.9792
17.61,1.9788
17.62,1.9784
17.63,1.978
17.64,1.9776
17.65,1.9773
17.66,1.9769
17.67,1.9765
17.68,1.9761
17.69,1.9757
17.7,1.9753
17.71,1.975
17.72,1.9746
17.73,1.9742
17.74,1.9738
17.75,1.9734
17.76,1.973
17.77,1.9726
17.78,1.9722
17.79,1.9719
17.8,1.9715
17.81,1.9711
17.82,1.9707
17.83,1.9703
17.84,1.9699
17.85,1.9695
17.86,1.9691
17.87,1.9688
17.88,1.9684
17.89,1.968
17.9,1.9676
17.91,1.9672
17.92,1.9668
17.93,1.9664
17.94,1.966
17.95,1.9656
17.96,1.9652
17.97,1.9649
17.98,1.9645
17.99,1.9641
18,1.9637
18.01,1.9633
18.02,1.9629
18.03,1.9625
18.04,1.9621
18.05,1.9617
18.06,1.9613
18.07,1.9609
18.08,1.9606
18.09,1.9602
18.1,1.9598
18.11,1.9594
18.12,1.959
18.13,1.9586
18.14,1.9582
18.15,1.9578
18.16,1.9574
18.17,1.957
18.18,1.9566
18.19,1.9562
18.2,1.9558
18.21,1.9554
18.22,1.955
18.23,1.9547
18.24,1.9543
18.25,1.9539
18.26,1.9535
18.27,1.9531
18.28,1.9527
18.29,1.9523
18.3,1.9519
18.31,1.9515
18.32,1.9511
18.33,1.9507
18.34,1.9503
18.35,1.9499
18.36,1.9495
18.37,1.9491
18.38,1.9487
18.39,1.9483
18.4,1.9479
18.41,1.9475
18.42,1.9471
18.43,1.9467
18.44,1.9463
18.45,1.9459
18.46,1.9455
18.47,1.9451
18.48,1.9447
18.49,1.9444
18.5,1.944
18.51,1.9436
18.52,1.9432
18.53,1.9428
18.54,1.9424
18.55,1.942
18.56,1.9416
18.57,1.9412
18.58,1.9408
18.59,1.9404
18.6,1.94
18.61,1.9396
18.62,1.9392
18.63,1.9388
18.64,1.9384
18.65,1.938
18.66,1.9376
18.67,1.9372
18.68,1.9368
18.69,1.9364
18.7,1.936
18.71,1.9356
18.72,1.9352
18.73,1.9348
18.74,1.9344
18.75,1.934
18.76,1.9336
18.77,1.9332
18.78,1.9328
18.79,1.9324
18.8,1.932
18.81,1.9315
18.82,1.9311
18.83,1.9307
18.84,1.9303
18.85,1.9299
18.86,1.9295
18.87,1.9291
18.88,1.9287
18.89,1.9283
18.9,1.9279
18.91,1.9275
18.92,1.9271
18.93,1.9267
18.94,1.9263
18.95,1.9259
18.96,1.9255
18.97,1.9251
18.98,1.9247
18.99,1.9243
19,1.9239
19.01,1.9235
19.02,1.9231
19.03,1.9227
19.04,1.9223
19.05,1.9219
19.06,1.9215
19.07,1.9211
19.08,1.9207
19.09,1.9203
19.1,1.9198
19.11,1.9194
19.12,1.919
19.13,1.9186
19.14,1.9182
19.15,1.9178
19.16,1.9174
19.17,1.917
19.18,1.9166
19.19,1.9162
19.2,1.9158
19.21,1.9154
19.22,1.915
19.23,1.9146
19.24,1.9142
19.25,1.9138
19.26,1.9134
19.27,1.9129
19.28,1.9125
19.29,1.9121
19.3,1.9117
19.31,1.9113
19.32,1.9109
19.33,1.9105
19.34,1.9101
19.35,1.9097
19.36,1.9093
19.37,1.9089
19.38,1.9085
19.39,1.9081
19.4,1.9076
19.41,1.9072
19.42,1.9068
19.43,1.9064
19.44,1.906
19.45,1.9056
19.46,1.9052
19.47,1.9048
19.48,1.9044
19.49,1.904
19.5,1.9036
19.51,1.9032
19.52,1.9027
19.53,1.9023
19.54,1.9019
19.55,1.9015
19.56,1.9011
19.57,1.9007
19.58,1.9003
19.59,1.8999
19.6,1.8995
19.61,1.8991
19.62,1.8987
19.63,1.8982
19.64,1.8978
19.65,1.8974
19.66,1.897
19.67,1.8966
19.68,1.8962
19.69,1.8958
19.7,1.8954
19.71,1.895
19.72,1.8946
19.73,1.8941
19.74,1.8937
19.75,1.8933
19.76,1.8929
19.77,1.8925
19.78,1.8921
19.79,1.8917
19.8,1.8913
19.81,1.8909
19.82,1.8904
19.83,1.89
19.84,1.8896
19.85,1.8892
19.86,1.8888
19.87,1.8884
19.88,1.888


==> ExtractedData/atwood_05_results.csv <==
wavenumber,wall,fixed
4.500000000000000e-01,0.3642,0.3642
1.350000000000000e+00,0.5134,0.5134
1.900000000000000e+00,0.5459,0.5459
2.500000000000000e+00,0.5409,0.5476
5.000000000000000e+00,0.4259,0.4310
1.150000000000000e+01,0.2199,0.2199
1.750000000000000e+01,0.1337,0.1350


==> ExtractedData/atwood_0998_results.csv <==
wavenumber,wall,fixed
9.000000000000000e-01,0.9280,0.9172
2.000000000000000e+00,1.3077,1.3077
4.000000000000000e+00,1.7042,1.7403
7.000000000000000e+00,1.9129,1.9499
1.050000000000000e+01,1.9653,1.9653
1.500000000000000e+01,1.9240,1.9256
1.950000000000000e+01,1.8096,1.8096


==> ExtractedData/caches.csv <==
Ranks,Runtime-Strong-NoCache,Speedup-Strong-NoCache,Efficiency-Strong-NoCache,Runtime-Weak-NoCache,Efficiency-Weak-NoCache,Runtime-Strong-Std,Speedup-Strong-Std,Efficiency-Strong-Std,Runtime-Weak-Std,Efficiency-Weak-Std
1,99436.8982493333,1,1,2655.86445133333,1,90525.430458,1,1,2377.29183866667,1
2,48216.1063295,2.06231705168808,1.03115852584404,2692.787061,0.986288329217924,43304.0229913333,2.09046236826812,1.04523118413406,2423.54727833333,0.980914158316533
4,24869.4128006667,3.99836132225316,0.999590330563291,2764.56408566667,0.960681094391371,22415.3498493333,4.03854640085809,1.00963660021452,2461.642127,0.965734138440289
8,14299.4706876667,6.95388664526568,0.86923583065821,3152.09123966667,0.842572200293983,12825.012106,7.05850643335057,0.882313304168822,2801.848265,0.84847272722196
16,9076.15809366667,10.9558358529167,0.684739740807294,4252.88222833333,0.624485774291978,8411.71186066667,10.761832069082,0.672614504317625,3869.454021,0.614373972597894
32,4782.44154133333,20.7920781445894,0.649752442018419,4474.346603,0.593575931187943,4397.18817366667,20.5871176949232,0.643347427966349,4039.455068,0.588517955676557
64,2555.84326233333,38.9057105788848,0.607901727795075,4824.05653566667,0.550545880152357,2317.34729333333,39.0642484699761,0.610378882343377,4118.076479,0.57728210022072
128,1429.75778333333,69.5480726934785,0.543344317917801,5669.52320066667,0.468445821162005,1253.57436533333,72.2138494224303,0.564170698612737,4531.13085666667,0.524657511307348
256,843.657505,117.864059360597,0.460406481877333,9592.18181,0.276878035043555,697.496665,129.786183935374,0.506977280997555,5354.59658166667,0.443972165299279


==> ExtractedData/cells_strong.csv <==
Ranks,Avg-8cpb,Speedup-8cpb,Avg-16cpb,Speedup-16cpb,Avg-Comp-8,Speedup-Comp-8,Avg-Comp-16,Speedup-Comp-16,Avg-32cpb,Speedup-32cpb
1,949.498155666667,1,9439.85990866667,1,36555.5019543333,1,26354.1331713333,1,154119.647684,1
2,496.363966333333,1.9129071005711,4789.36728166667,1.97100354879897,18563.262268,1.96923910391273,13229.6103523333,1.99205664184094,77636.2330316667,1.9851510263402
4,252.931551666667,3.75397276223565,2455.91628233333,3.8437221889738,9616.22533066667,3.80143982668083,6652.716267,3.96140946248675,39378.4338726667,3.91380846131053
8,131.956752,7.19552536172356,1259.178395,7.49684075437672,5172.01382533333,7.06794358810078,3500.29060233333,7.52912719697198,20359.349526,7.56996914303086
16,72.4005603333333,13.1145139111515,716.958191,13.1665416856458,2844.65892833333,12.8505746647634,1975.11960266667,13.3430568638739,10922.8800293333,14.1097995464669
28,47.691598,19.9091285569141,469.02476,20.1265705219201,1986.458265,18.4023508565046,1333.63997233333,19.7610552458354,7043.79703433333,21.8801942947504
32,41.296954,22.9919658400633,379.172487333333,24.8959516421032,1751.11816566667,20.8755198084627,1047.401269,25.1614485788191,5688.89365666667,27.0913216145974
56,27.8381146666667,34.1078469945235,256.051401,36.8670504117518,1234.254619,29.6174722716054,755.841502666667,34.8672745256167,3757.80334,41.013228670982
64,23.4983676666667,40.406983546077,208.384956666667,45.3001025585868,918.562526666667,39.7964220105822,543.064179333333,48.5285794465135,3030.806425,50.851036348849
112,17.5545926666667,54.0883046218219,144.579127333333,65.2919967271809,671.901351,54.406055144743,423.748148666667,62.1929163685015,2143.90657066667,71.8872966726694
128,15.3305663333333,61.9349693300089,119.884890333333,78.7410313544906,515.468613,70.9170277925988,306.813332333333,85.8963102121691,1717.24415233333,89.7482442869801
224,13.8193093333333,68.7080759800635,91.4005006666667,103.280177239875,412.963619666667,88.5199088090132,271.809069,96.9582555442009,1308.05057666667,117.823920904302


==> ExtractedData/cells_weak.csv <==
Ranks,Avg-8cpb,Eff-8cpb,Avg-16cpb,Eff-16cpb,Avg-32cpb,Eff-32cpb,Avg-Comp-8,Eff-Comp-8,Avg-Comp-16,Eff-Comp-16
1,235.776769,1,2376.038854,1,39211.0252933333,1,9070.395651,1,6609.130967,1
2,240.762723333333,0.979291003755468,2410.04049866667,0.985891670830645,39166.7581596667,1.00113022204917,9056.28840733333,1.00155772906429,6636.18047033333,0.995923934942056
4,254.475893333333,0.926519073817182,2486.523912,0.955566460685619,39072.6739183333,1.00354087297146,9555.050374,0.949277638104475,6749.56216533333,0.979194028457933
8,262.773581666667,0.897262074461836,2514.681429,0.94486674399344,40910.2337646667,0.958464953265535,9808.93902033333,0.924707109728955,6938.96628033333,0.952466217588034
16,295.265026,0.798525894495883,2847.37186066667,0.834467351041282,43742.485825,0.896405966734592,10761.0753136667,0.842889338343401,7754.99731866667,0.852241554112661
32,346.888753,0.679689862991897,3037.82282666667,0.782151886259665,44447.3874533333,0.882189652530246,13890.806494,0.65297833174178,8448.696317,0.782266366196815
64,368.544501333333,0.639751151209687,3065.24426666667,0.775154815503121,44857.17007,0.874130606815905,15331.8793276667,0.591603642133571,8662.53575,0.762955693083287
128,402.555036,0.585700706524014,3126.728924,0.75991200764547,45064.3081436667,0.870112665844711,18056.1597766667,0.502343563813683,8866.37070733333,0.745415591695666


==> ExtractedData/compression.csv <==
TimeSodL0,CompressionSodL0,TimeSodL1,CompressionSodL1,TimeSodL2,CompressionSodL2,TimeSodeL3,CompressionSodL3,TimeSodL4,CompressionSodL4,TimeSodL5,CompressionSodL5,TimeSodL6,CompressionSodL6,TimeEosStiff,CompressionEosStiff,TimeEosTait,CompressionEosTait,TimeRtiInfer,CompressionRtiInfer,TimeStrongscale,CompressionStrongscale,TimeWorstcase,CompressionWorstcase,TimeWoodward,CompressionWoodward,TimeStrongLarge,CompressionStrongLarge,TimeCells-32,CompressionCells-32,TimeCells-8,CompressionCells-8,TimeCells-16,CompressionCells-16
0,0,0,0,0,0.65625,0,0.84765625,0,0.92626953125,0,0.96343994140625,0,0.981758117675781,0,0.802083333333333,0,0.802083333333333,0,0.9228515625,0,0.98779296875,0,0.879050925925926,0,0.8203125,0,0.996686017071759,0,0.65625,0,0.92626953125,0,0.84765625
0.019669745948371,0,0.018483412631845,0,0.017619887033535,0.65625,0.016855847535407,0.84765625,0.0161673525,0.92626953125,0.015414753852239,0.96343994140625,0.015269601975,0.974922180175781,0.022123404321689,0.802083333333333,0.025746108116144,0.802083333333333,0.001167856874558,0.9228515625,0.006021871000139,0.974334716796875,0.026686664749282,0.850694444444444,0.003077274538862,0.7109375,0.003720501659455,0.995087800202546,0.004901960784314,0.65625,0.019607843137255,0.888671875,0.009803921568627,0.84765625
0.037073945524671,0,0.035032022875511,0,0.033612145166664,0.65625,0.032301001855106,0.79296875,0.03125282902,0.92626953125,0.030125548581341,0.94976806640625,0.030164989975,0.966377258300781,0.042395265062503,0.802083333333333,0.050242532811313,0.802083333333333,0.002335723512416,0.91943359375,0.011178485621614,0.91387939453125,0.050004407759503,0.838541666666667,0.006126779710026,0.7109375,0.006808147647106,0.994130452473958,0.009803921568627,0.65625,0.03921568627451,0.888671875,0.019607843137255,0.84765625
0.053700379672426,0,0.051041720328426,0,0.049130976938224,0.65625,0.047440753005068,0.73828125,0.0461815598,0.95361328125,0.044819758304956,0.94635009765625,0.045060857865,0.957405090332031,0.062266282242668,0.802083333333333,0.07462600263734,0.802083333333333,0.003503629665823,0.91943359375,0.015964994008537,0.91387939453125,0.072995075454354,0.838541666666667,0.009186903432595,0.7109375,0.009579946043337,0.989359537760417,0.014705882352941,0.65625,0.058823529411765,0.8818359375,0.029411764705882,0.84765625
0.070267073182966,0,0.06682797889007,0,0.064411235404792,0.65625,0.062440507393841,0.73828125,0.0610784574,0.92626953125,0.05951280671463,0.96002197265625,0.0599573851,0.943733215332031,0.081953552814594,0.802083333333333,0.09897846309877,0.802083333333333,0.004671557674012,0.91943359375,0.020458007941518,0.913665771484375,0.096094157818379,0.838541666666667,0.012247310874209,0.7109375,0.012177033052025,0.989509865089699,0.019607843137255,0.65625,0.07843137254902,0.8818359375,0.03921568627451,0.84765625
0.086547780824583,0,0.08227752800743,0,0.079551040589436,0.546875,0.077370101228732,0.73828125,0.07597432395,0.92626953125,0.07420627750458,0.94293212890625,0.07485406645,0.955268859863281,0.101548737237971,0.802083333333333,0.123329749807543,0.802083333333333,0.0058395256232,0.91943359375,0.0247140429683,0.910888671875,0.119364016805505,0.814236111111111,0.015309564557802,0.7109375,0.014709150541347,0.989533600983796,0.024509803921569,0.65625,0.098039215686275,0.8544921875,0.049019607843137,0.90234375
0.102379251961366,0,0.097682664180553,0,0.094601323001316,0.4375,0.092266852831487,0.73828125,0.090871011,0.91943359375,0.088901011647371,0.94207763671875,0.0897507576,0.934654235839844,0.1211008160118,0.729166666666667,0.147680044292894,0.729166666666667,0.00700752591732,0.91943359375,0.028785949795144,0.910888671875,0.14265785121813,0.810185185185185,0.018372600442466,0.7109375,0.017231590049841,0.989407009548611,0.029411764705882,0.65625,0.117647058823529,0.861328125,0.058823529411765,0.84765625
0.118151628768241,0,0.112886753842451,0,0.10958127336971,0.4375,0.107150009169657,0.724609375,0.10576659565,0.94677734375,0.103595672397914,0.94207763671875,0.104647452,0.939781188964844,0.140635050949409,0.729166666666667,0.172029175653879,0.729166666666667,0.008175576747672,0.91943359375,0.032730860102048,0.910247802734375,0.165975467897044,0.798032407407407,0.021436329877157,0.7109375,0.019775671403553,0.989145914713542,0.034313725490196,0.65625,0.137254901960784,0.8818359375,0.068627450980392,0.90234375
0.134043257991656,0,0.128063015832396,0,0.124512243810577,0.4375,0.122029489193725,0.7109375,0.12066182975,0.94677734375,0.118290505630104,0.94207763671875,0.1195441999,0.944908142089844,0.160164460620034,0.729166666666667,0.196380459967544,0.65625,0.009343675146362,0.91943359375,0.03659596731785,0.912811279296875,0.189369142883916,0.798032407407407,0.024500710815812,0.7109375,0.022315520136515,0.989407009548611,0.03921568627451,0.65625,0.156862745098039,0.8818359375,0.07843137254902,0.84765625
0.149603738679333,0,0.143123137795927,0,0.139409510543421,0.4375,0.136909287535656,0.7109375,0.13555801515,0.94677734375,0.132985490431094,0.93780517578125,0.13444096985,0.958473205566406,0.179694288117608,0.729166666666667,0.220731749720101,0.65625,0.010511850315631,0.91943359375,0.040420156320384,0.9134521484375,0.212866697486845,0.798032407407407,0.027565720256456,0.7109375,0.024878410858793,0.988956027560764,0.044117647058824,0.65625,0.176470588235294,0.8818359375,0.088235294117647,0.90234375
0.165031893789945,0,0.158164116966006,0,0.154283258046583,0.4375,0.151790425080253,0.7109375,0.15045495135,0.91943359375,0.147680518636103,0.93780517578125,0.1493377468,0.958045959472656,0.199225873359754,0.65625,0.245082535901182,0.65625,0.011680090399278,0.91943359375,0.044225423502105,0.914093017578125,0.236424371023534,0.793981481481482,0.030631060690404,0.7109375,0.027446633293613,0.989050971137153,0.049019607843137,0.65625,0.196078431372549,0.8818359375,0.098039215686275,0.90234375
0.180473799042317,0,0.173134033385625,0,0.169141261853988,0.4375,0.166671216386117,0.7109375,0.16535163175,0.91943359375,0.162375542056804,0.92413330078125,0.16423457915,0.944374084472656,0.21875700414503,0.729166666666667,0.269434629062807,0.638020833333333,0.012848433713392,0.91943359375,0.048022686054207,0.91473388671875,0.260033013960122,0.793981481481482,0.033696601328689,0.7109375,0.030011888734036,0.989264594184028,0.053921568627451,0.65625,0.215686274509804,0.8544921875,0.107843137254902,0.84765625
0.195931446355049,0,0.188087228042718,0,0.183988781633714,0.4375,0.181551290140681,0.7109375,0.18024821645,0.917724609375,0.177070502295067,0.923919677734375,0.1791314336,0.947765350341797,0.238287193172557,0.638020833333333,0.293786261665106,0.638020833333333,0.014016880114449,0.91943359375,0.051840884383741,0.914093017578125,0.283723756889637,0.793981481481482,0.036762307710339,0.7109375,0.032564935052688,0.989335801866319,0.058823529411765,0.65625,0.235294117647059,0.8818359375,0.117647058823529,0.84765625
0.211211353995008,0,0.202989561544685,0,0.198829842651597,0.4375,0.196431651645005,0.7109375,0.19514409555,0.938232421875,0.191765422039355,0.937591552734375,0.19402829625,0.940929412841797,0.257817759807869,0.638020833333333,0.318137400126669,0.638020833333333,0.015185437378437,0.91943359375,0.055686329084108,0.912811279296875,0.307472492156786,0.781828703703704,0.039828463423169,0.7109375,0.035107835899442,0.989312065972222,0.063725490196079,0.65625,0.254901960784314,0.8544921875,0.127450980392157,0.84765625
0.22642774063723,0,0.217870504347546,0,0.213667195084318,0.4375,0.21131116193749,0.65625,0.2100399484,0.945068359375,0.206460368023344,0.937591552734375,0.20892519675,0.952465057373047,0.277347209255148,0.638020833333333,0.342488573117706,0.638020833333333,0.016354136593929,0.91943359375,0.059521757958064,0.91217041015625,0.331309821036538,0.757523148148148,0.042894666431255,0.765625,0.03761212694061,0.989217122395833,0.068627450980392,0.65625,0.274509803921569,0.888671875,0.137254901960784,0.861328125
0.241662590769616,0,0.232722544487849,0,0.228502888865284,0.4375,0.226189906628809,0.65625,0.22493606695,0.951904296875,0.221155360074778,0.917083740234375,0.22382209565,0.961009979248047,0.296875653862543,0.638020833333333,0.366839955830395,0.619791666666667,0.017522980677561,0.91943359375,0.063351265294786,0.91217041015625,0.355188742269305,0.757523148148148,0.045961245727958,0.7109375,0.039992004476894,0.989193386501736,0.073529411764706,0.65625,0.294117647058823,0.888671875,0.147058823529412,0.84765625
0.25686821840007,0,0.247556398405045,0,0.243338277519267,0.4375,0.241068386995927,0.6015625,0.23983206945,0.924560546875,0.235850387293331,0.930755615234375,0.2387190069,0.952037811279297,0.316403751493618,0.638020833333333,0.391191681093438,0.619791666666667,0.018691969660088,0.91943359375,0.067198325816164,0.912811279296875,0.379154449076677,0.733217592592593,0.049027951766499,0.765625,0.042154275234435,0.989035147207755,0.07843137254902,0.65625,0.313725490196078,0.888671875,0.156862745098039,0.84765625
0.271987162294887,0,0.262373724032281,0,0.258173842317226,0.4375,0.255947113256478,0.6015625,0.25472831885,0.924560546875,0.250545422748783,0.917083740234375,0.2536159518,0.952037811279297,0.335932171910515,0.638020833333333,0.415544004135541,0.546875,0.019861121564171,0.91943359375,0.071070641090386,0.911529541015625,0.403169645327414,0.733217592592593,0.052094725204718,0.765625,0.044209727767162,0.989296242042824,0.083333333333333,0.65625,0.333333333333333,0.886962890625,0.166666666666667,0.84765625
0.287075742973151,0,0.277175282289035,0,0.273009994759774,0.4375,0.270826439840646,0.6015625,0.26962478805,0.924560546875,0.265240460916987,0.9168701171875,0.26851289675,0.952011108398438,0.355461380288657,0.546875,0.439896566289269,0.546875,0.021030450849967,0.91943359375,0.074951460703614,0.910888671875,0.427263541141332,0.733217592592593,0.055161550767453,0.765625,0.046212195237704,0.989509865089699,0.088235294117647,0.65625,0.352941176470588,0.859619140625,0.176470588235294,0.84765625
0.302180657791072,0,0.291966784675542,0,0.287846855563054,0.4375,0.285706497661834,0.6015625,0.2845211852,0.945068359375,0.279935493413074,0.9296875,0.28340986505,0.955322265625,0.374991548321584,0.546875,0.46424868220442,0.546875,0.022199952268557,0.917724609375,0.078833325172833,0.910888671875,0.451413329372077,0.733217592592593,0.058228656952208,0.7109375,0.04809904179399,0.989509865089699,0.093137254901961,0.65625,0.372549019607843,0.888671875,0.186274509803922,0.84765625
0.317244871067288,0,0.306747405071868,0,0.302684382546138,0.4375,0.300587194616146,0.6015625,0.2994174282,0.943359375,0.294630522012664,0.9296875,0.29830685295,0.9501953125,0.394522555253474,0.546875,0.488600484160821,0.546875,0.023369632970569,0.91943359375,0.082706384461475,0.910247802734375,0.475616604554281,0.708912037037037,0.061295751772453,0.7109375,0.049988611077217,0.989462393301505,0.098039215686275,0.65625,0.392156862745098,0.886962890625,0.196078431372549,0.861328125
0.332264484809888,0,0.321522034155541,0,0.317521624720797,0.4375,0.315468139461806,0.6015625,0.3143136273,0.943359375,0.309325584694272,0.916015625,0.3132038625,0.95361328125,0.414053887527905,0.546875,0.512952134027857,0.546875,0.024539484585411,0.917724609375,0.085768803651551,0.910247802734375,0.499899814990076,0.708912037037037,0.064362858665849,0.7109375,0.051881480575649,0.989367449725116,0.102941176470588,0.65625,0.411764705882353,0.886962890625,0.205882352941176,0.84765625
0.347271461668757,0,0.336288226043222,0,0.332358079800309,0.4375,0.330349076265857,0.6015625,0.32920994375,0.916015625,0.324020666365138,0.9296875,0.32810088655,0.9510498046875,0.433585209231284,0.546875,0.537303816178955,0.546875,0.025709507297616,0.917724609375,0.089139420860799,0.910247802734375,0.524240292942802,0.708912037037037,0.067430114741397,0.7109375,0.053793533401972,0.989272506148727,0.107843137254902,0.65625,0.431372549019608,0.85107421875,0.215686274509804,0.833984375
0.362293088133415,0,0.351051180582391,0,0.347194181546061,0.4375,0.345230066813831,0.6015625,0.34410623155,0.916015625,0.338715750058236,0.916015625,0.3429979079,0.9561767578125,0.453116601539452,0.546875,0.56165573085513,0.546875,0.026879703690636,0.917724609375,0.092715680791963,0.910247802734375,0.548667611765321,0.708912037037037,0.070497356381655,0.7109375,0.055736085651782,0.989177562572338,0.112745098039216,0.65625,0.450980392156863,0.85107421875,0.225490196078431,0.833984375
0.377264511983473,0,0.365808202672489,0,0.362030346289305,0.4375,0.360111119996451,0.6015625,0.35900257935,0.917724609375,0.353410833948626,0.92626953125,0.35789491315,0.9459228515625,0.472648076006815,0.546875,0.586008090123243,0.546875,0.028050095944234,0.917724609375,0.096462538011996,0.902984619140625,0.573154033615851,0.696759259259259,0.073564750878501,0.7109375,0.057670128516715,0.989106354890046,0.117647058823529,0.65625,0.470588235294118,0.85107421875,0.235294117647059,0.833984375
0.39221182437855,0,0.380563644951166,0,0.376866790811135,0.4375,0.374992024883804,0.6015625,0.3738990433,0.943359375,0.368105919220052,0.93994140625,0.3727918942,0.9510498046875,0.49217935581933,0.546875,0.610360888993486,0.473958333333333,0.029220579813013,0.917724609375,0.100432582479132,0.90106201171875,0.597708101576147,0.688657407407407,0.076632331406855,0.724609375,0.059569393335935,0.98882152416088,0.122549019607843,0.65625,0.490196078431373,0.85107421875,0.245098039215686,0.888671875
0.407155545173444,0,0.39531533788203,0,0.391703186478782,0.4375,0.389872869334217,0.546875,0.3887955756,0.943359375,0.38280102012679,0.9365234375,0.38768884055,0.9510498046875,0.511710556521048,0.546875,0.634713357039425,0.473958333333333,0.03039107784465,0.917724609375,0.104537404489526,0.906829833984375,0.62234115440086,0.664351851851852,0.079700384205376,0.7109375,0.061475830066433,0.988702844690394,0.127450980392157,0.65625,0.509803921568627,0.85107421875,0.254901960784314,0.84765625
0.422094893220686,0,0.410066313112848,0,0.406539018854231,0.4375,0.404753792502496,0.546875,0.4036921267,0.943359375,0.397496150380561,0.9185791015625,0.4025857534,0.952651977539063,0.531241860474895,0.546875,0.659065509729465,0.473958333333333,0.031561429870197,0.917724609375,0.10875013662913,0.907684326171875,0.647032085682042,0.652199074074074,0.082768077119017,0.7109375,0.063415821689171,0.988655372902199,0.132352941176471,0.65625,0.529411764705882,0.87841796875,0.264705882352941,0.84765625
0.437003673045469,0,0.424815099648141,0,0.421374329321604,0.328125,0.419634747737315,0.546875,0.41858865735,0.916015625,0.412191287440872,0.9185791015625,0.41748265075,0.952224731445313,0.55077320622127,0.546875,0.683417479792514,0.473958333333333,0.032731684985509,0.916015625,0.113062014054895,0.899139404296875,0.671811247442499,0.627893518518519,0.085835957061513,0.7109375,0.065358155597125,0.988797788266782,0.137254901960784,0.65625,0.549019607843137,0.85791015625,0.274509803921569,0.90234375
0.45189874706617,0,0.439563843855123,0,0.436209259712408,0.328125,0.434515747375804,0.546875,0.43348518335,0.917724609375,0.426886426326124,0.9185791015625,0.43237950825,0.954360961914063,0.570304610477185,0.546875,0.70776941891875,0.401041666666667,0.033901944678249,0.917724609375,0.117463910485916,0.90106201171875,0.696646326649706,0.627893518518519,0.08890397762997,0.7109375,0.06731384083018,0.988726580584491,0.142156862745098,0.65625,0.568627450980392,0.85791015625,0.284313725490196,0.90234375
0.466793827988257,0,0.454311563667447,0,0.451043945483701,0.328125,0.449396842514647,0.546875,0.44838180785,0.9091796875,0.441581570587556,0.917724609375,0.44727633135,0.952545166015625,0.589836140110684,0.401041666666667,0.732121493268797,0.546875,0.035072275610724,0.917724609375,0.12194324165313,0.90875244140625,0.72155590827094,0.615740740740741,0.09197216349561,0.7109375,0.069239374090697,0.988797788266782,0.147058823529412,0.65625,0.588235294117647,0.88525390625,0.294117647058823,0.90234375
0.481679959700039,0,0.469059644087285,0,0.46587846287988,0.328125,0.464277969570188,0.533203125,0.4632784883,0.916015625,0.456276717265802,0.927978515625,0.462173143,0.950408935546875,0.609367711536712,0.473958333333333,0.756473876487992,0.401041666666667,0.036242713982029,0.917724609375,0.126490812959816,0.906829833984375,0.746534014542272,0.615740740740741,0.095040740767552,0.7109375,0.071145010261,0.98882152416088,0.151960784313725,0.546875,0.607843137254902,0.85791015625,0.303921568627451,0.90234375
0.496547504937974,0,0.483807420980947,0,0.480713034558483,0.328125,0.479159122199045,0.478515625,0.4781751128,0.943359375,0.470971886188608,0.924560546875,0.47706991455,0.953826904296875,0.628899316396763,0.401041666666667,0.780826742221669,0.401041666666667,0.037413281679751,0.916015625,0.131130321394251,0.90106201171875,0.771580159823359,0.615740740740741,0.098110254548557,0.697265625,0.073006637494638,0.98882152416088,0.156862745098039,0.546875,0.627450980392157,0.856201171875,0.313725490196078,0.90234375
0.511407228125704,0,0.498555316146348,0,0.495547706186466,0.328125,0.494040284667635,0.478515625,0.49307172305,0.943359375,0.485667076665453,0.924560546875,0.49196665525,0.953826904296875,0.648430934532087,0.401041666666667,0.805179584503246,0.401041666666667,0.038583996644534,0.914306640625,0.13586580554902,0.8997802734375,0.79670056070947,0.591435185185185,0.101181515130771,0.697265625,0.074892427966891,0.988766140407986,0.161764705882353,0.546875,0.647058823529412,0.85791015625,0.323529411764706,0.84765625
0.526268029716985,0,0.513303628802574,0,0.510382614167095,0.21875,0.508921435548317,0.478515625,0.507968459,0.916015625,0.500362269904373,0.924560546875,0.5068633845,0.953826904296875,0.66796253742543,0.401041666666667,0.829532090471729,0.455729166666667,0.039754874110547,0.916015625,0.140673871597278,0.9049072265625,0.821881703036493,0.591435185185185,0.104254435456278,0.697265625,0.076793400462916,0.988789876302083,0.166666666666667,0.546875,0.666666666666667,0.849365234375,0.333333333333333,0.84765625
0.541118496111079,0,0.528052042947735,0,0.525217868658831,0.328125,0.52380258143421,0.478515625,0.5228653425,0.916015625,0.515057462502097,0.924560546875,0.5217600785,0.953826904296875,0.687494132943622,0.401041666666667,0.853884374393734,0.455729166666667,0.040925924467988,0.921142578125,0.145508108022286,0.89849853515625,0.847120274079135,0.56712962962963,0.10732743906028,0.697265625,0.078293413606338,0.989066795066551,0.17156862745098,0.546875,0.686274509803922,0.849365234375,0.343137254901961,0.84765625
0.555956928772745,0,0.542801004638079,0,0.540053390578655,0.21875,0.538683724822708,0.478515625,0.537762236,0.914306640625,0.529752655099821,0.938018798828125,0.5366567525,0.955509185791016,0.707025726003429,0.3828125,0.878236563509376,0.455729166666667,0.042097154226746,0.91943359375,0.150349064935584,0.8997802734375,0.872428812233385,0.56712962962963,0.110400465288316,0.697265625,0.079795682855803,0.98941492151331,0.176470588235294,0.546875,0.705882352941176,0.849365234375,0.352941176470588,0.84765625
0.570790691331379,0,0.557550264854412,0,0.554889323849691,0.21875,0.553564878700263,0.478515625,0.552658719,0.914306640625,0.544447850656909,0.938018798828125,0.551553404,0.953800201416016,0.726557332830187,0.3828125,0.902588798531257,0.455729166666667,0.043268569327738,0.91943359375,0.155204886838223,0.895294189453125,0.897792409238215,0.554976851851852,0.113473539074069,0.765625,0.081380360448995,0.989177562572338,0.181372549019608,0.546875,0.725490196078431,0.849365234375,0.362745098039216,0.84765625
0.585625657412206,0,0.572299788941977,0,0.569725625145602,0.21875,0.56844603557469,0.423828125,0.5675550045,0.941650390625,0.559143066929552,0.924346923828125,0.5664500245,0.948673248291016,0.746088943590359,0.528645833333333,0.926941228654651,0.455729166666667,0.044440176198841,0.91943359375,0.160095773192743,0.902984619140625,0.923238032093549,0.554976851851852,0.1165466753515,0.765625,0.083005936804885,0.989130090784144,0.186274509803922,0.546875,0.745098039215686,0.849365234375,0.372549019607843,0.84765625
0.60045297834669,0,0.587049717995146,0,0.584562229227878,0.21875,0.583327194447033,0.41015625,0.582451788,0.948486328125,0.573838294546426,0.917510986328125,0.5813466355,0.953372955322266,0.765620556808915,0.3828125,0.951294010060565,0.3828125,0.045611980329892,0.917724609375,0.165035820995534,0.902984619140625,0.948748253092105,0.554976851851852,0.119619910287571,0.765625,0.084601087642216,0.988963939525463,0.191176470588235,0.546875,0.764705882352941,0.849365234375,0.382352941176471,0.84765625
0.615272558806341,0,0.601799897552712,0,0.599399134104502,0.21875,0.59820835581677,0.41015625,0.597348508,0.914306640625,0.588533519203935,0.917510986328125,0.5962432185,0.951236724853516,0.785152173469209,0.528645833333333,0.975647138757151,0.236979166666667,0.046783985488426,0.917724609375,0.170039210037915,0.89764404296875,0.974340138453229,0.554976851851852,0.122693209132603,0.765625,0.086207741941992,0.988829436125579,0.196078431372549,0.546875,0.784313725490196,0.822021484375,0.392156862745098,0.84765625
0.630089381194298,0,0.616550008790897,0,0.614236118163745,0.21875,0.613089516187549,0.41015625,0.612245303,0.914306640625,0.60322874090208,0.931182861328125,0.6111397705,0.948246002197266,0.804683788162796,0.455729166666667,1,0.309895833333333,0.04795608233903,0.917724609375,0.175102491031194,0.903411865234375,1,0.542824074074074,0.125766511520843,0.765625,0.087881203880235,0.988995587384259,0.200980392156863,0.546875,0.803921568627451,0.849365234375,0.401960784313726,0.84765625
0.644907442852633,0,0.63129944030075,0,0.629073137581265,0.21875,0.62797068005468,0.41015625,0.6271419105,0.914306640625,0.617923961613769,0.931182861328125,0.6260363215,0.955081939697266,0.824215408264827,0.3828125,,,0.049128109062219,0.921142578125,0.180195060710191,0.904693603515625,,,0.128839809630988,0.765625,0.089648850053018,0.988924379701968,0.205882352941176,0.546875,0.823529411764706,0.856201171875,0.411764705882353,0.84765625
0.659718832509632,0,0.646048672298209,0,0.643910137078628,0.21875,0.64285184042546,0.41015625,0.642038351,0.907470703125,0.632619187257733,0.930328369140625,0.640932848,0.953266143798828,0.84374702345009,0.3828125,,,0.05030006439702,0.917724609375,0.185242307265772,0.89764404296875,,,0.131913117714605,0.7109375,0.091478048371794,0.988813612196181,0.21078431372549,0.546875,0.843137254901961,0.856201171875,0.42156862745098,0.84765625
0.674525404105838,0,0.660797417643847,0,0.658747125121902,0.21875,0.657733004792069,0.41015625,0.65693471,0.934814453125,0.647314425232384,0.916656494140625,0.655829345,0.953266143798828,0.863278643552122,0.3828125,,,0.051471956493613,0.917724609375,0.190228575537005,0.90020751953125,,,0.134986433698262,0.765625,0.093365996057596,0.988813612196181,0.215686274509804,0.546875,0.862745098039216,0.856201171875,0.431372549019608,0.84765625
0.689330488180388,0,0.675546154078261,0,0.673584140057387,0.21875,0.672614168659201,0.41015625,0.6718315535,0.934814453125,0.662009663700263,0.916656494140625,0.670725839,0.955295562744141,0.882810263654154,0.455729166666667,,,0.052643795301367,0.917724609375,0.195239501857637,0.9066162109375,,,0.13805977044249,0.765625,0.095269438411154,0.988552517361111,0.220588235294118,0.546875,0.882352941176471,0.8203125,0.441176470588235,0.84765625
0.704136871602125,0,0.690294692980552,0,0.688421219733377,0.21875,0.687495335023726,0.41015625,0.686728293,0.907470703125,0.676704897729094,0.915802001953125,0.6856223065,0.954868316650391,0.902341886706246,0.3828125,,,0.05381557962082,0.917724609375,0.200223818288444,0.9014892578125,,,0.14113313831445,0.765625,0.097134562068296,0.988655372902199,0.225490196078431,0.546875,0.901960784313726,0.84765625,0.450980392156863,0.84765625
0.718938082956745,0,0.705043324460555,0,0.703258370125919,0.21875,0.702376503386166,0.41015625,0.701625125,0.907470703125,0.691400127812106,0.915802001953125,0.7005187475,0.956684112548828,0.921873512216722,0.455729166666667,,,0.054987309964564,0.91943359375,0.205193686224394,0.90020751953125,,,0.144206569019287,0.7109375,0.099033445008806,0.988607901114005,0.230392156862745,0.546875,0.92156862745098,0.849365234375,0.46078431372549,0.84765625
0.733736439918177,0,0.719792093569456,0,0.718095439343827,0.21875,0.717257668252255,0.35546875,0.716521748,0.907470703125,0.706095357895117,0.929473876953125,0.7154151925,0.951877593994141,0.941405133302107,0.309895833333333,,,0.056158989971985,0.917724609375,0.210209210363355,0.9066162109375,,,0.147280101348558,0.7109375,0.100999093895267,0.988576253255208,0.235294117647059,0.546875,0.941176470588235,0.849365234375,0.470588235294118,0.84765625
0.748534194125506,0,0.734540987930554,0,0.732932416431016,0.21875,0.732138835615738,0.35546875,0.731418578,0.907470703125,0.720790606720773,0.915802001953125,0.7303116025,0.952732086181641,0.960936757337553,0.455729166666667,,,0.057330624512688,0.916015625,0.21525018054344,0.90191650390625,,,0.150353789368984,0.7109375,0.103030945489513,0.988576253255208,0.240196078431373,0.546875,0.96078431372549,0.84765625,0.480392156862745,0.84765625
0.76333283905842,0,0.749290050119697,0,0.747769363139967,0.21875,0.747019998483912,0.30078125,0.746315399,0.941650390625,0.73548587083648,0.922637939453125,0.745207996,0.956150054931641,0.980468375964554,0.309895833333333,,,0.058502220660411,0.917724609375,0.220312646406656,0.89678955078125,,,0.153427698118103,0.7109375,0.105130539361086,0.988671196831597,0.245098039215686,0.546875,0.980392156862745,0.84765625,0.490196078431373,0.90234375
0.778128031312565,0,0.764039132606627,0,0.762606268514596,0.21875,0.761901165347916,0.30078125,0.761212202,0.948486328125,0.750181130019912,0.919219970703125,0.760104384,0.955722808837891,1,0.528645833333333,,,0.059673787539255,0.91943359375,0.225413493718548,0.903839111328125,,,0.156501881583896,0.765625,0.107298915807147,0.9886474609375,0.25,0.546875,1,0.84765625,0.5,0.90234375
0.792921718170964,0,0.778787909636615,0,0.777443166419166,0.109375,0.776782331212963,0.30078125,0.7761089895,0.907470703125,0.764876382298159,0.923492431640625,0.7750007465,0.956577301025391,,,,,0.060845333811987,0.917724609375,0.230582589649393,0.89935302734375,,,0.159576545639832,0.765625,0.109545940127474,0.988433837890625,0.254901960784314,0.546875,,,0.509803921568627,0.90234375
0.807715448721587,0,0.793536384675137,0,0.792280128068234,0.109375,0.791663497577488,0.30078125,0.791005791,0.907470703125,0.779571633589952,0.93609619140625,0.7898970975,0.956550598144531,,,,,0.062016868653966,0.917724609375,0.235826288409919,0.895294189453125,,,0.162651977784377,0.765625,0.111855067418008,0.988354718243634,0.259803921568627,0.546875,,,0.519607843137255,0.90234375
0.822509157426098,0,0.808284649309769,0,0.80711712656959,0.109375,0.806544666938886,0.30078125,0.8059025955,0.914306640625,0.794266892773385,0.93609619140625,0.8047934305,0.952598571777344,,,,,0.063188402060693,0.916015625,0.241112651756728,0.896575927734375,,,0.165728565513181,0.765625,0.114204051497599,0.988457573784722,0.264705882352941,0.546875,,,0.529411764705882,0.90234375
0.837300969490848,0,0.823032592645285,0,0.821954136525035,0.109375,0.821425833802891,0.287109375,0.820799414,0.914306640625,0.808962162807821,0.93695068359375,0.8196897365,0.949287414550781,,,,,0.064359943771376,0.916015625,0.246441401906836,0.904052734375,,,0.168806896867431,0.765625,0.116570694383964,0.98822021484375,0.269607843137255,0.546875,,,0.53921568627451,0.90234375
0.852092207102143,0,0.837780350825377,0,0.836791150962516,0.109375,0.836307006161162,0.287109375,0.8356962125,0.941650390625,0.823657421991253,0.92156982421875,0.83458604,0.954307556152344,,,,,0.065531503268926,0.916015625,0.251819922007938,0.897857666015625,,,0.171888042210688,0.765625,0.119012208688679,0.988386366102431,0.274509803921569,0.546875,,,0.549019607843137,0.84765625
0.866883925824413,0,0.852527945137969,0,0.851628189304183,0.109375,0.851188176521518,0.287109375,0.850593005,0.941650390625,0.838352674762728,0.92156982421875,0.8494823255,0.952598571777344,,,,,0.066703089523665,0.916015625,0.25723791829065,0.89208984375,,,0.174973954900024,0.8203125,0.121545937880189,0.988338894314236,0.279411764705882,0.546875,,,0.558823529411765,0.84765625
0.881675171379748,0,0.86727529736232,0,0.86646526350213,0.109375,0.866069352376141,0.287109375,0.8654898115,0.914306640625,0.853047925068066,0.93609619140625,0.864378582,0.952598571777344,,,,,0.067874710378219,0.916015625,0.262675120396774,0.897003173828125,,,0.178067813376128,0.7109375,0.124167068259011,0.988236038773148,0.284313725490196,0.546875,,,0.568627450980392,0.84765625
0.896465595719857,0,0.882022560969504,0,0.881302402440582,0.109375,0.880950527231807,0.287109375,0.8803865775,0.914306640625,0.867743172907267,0.93695068359375,0.879274836,0.952598571777344,,,,,0.069046371163521,0.916015625,0.268135026911981,0.8955078125,,,0.181171588239681,0.7109375,0.126870464600316,0.988259774667245,0.28921568627451,0.546875,,,0.57843137254902,0.84765625
0.911256081129781,0,0.896769757247443,0,0.896139566777234,0.109375,0.895831705084346,0.287109375,0.895283327,0.904052734375,0.882438424692287,0.939300537109375,0.8941710695,0.954280853271484,,,,,0.070218073827413,0.916015625,0.273626249908678,0.890594482421875,,,0.18428748333939,0.765625,0.129649324776911,0.988425925925926,0.294117647058823,0.546875,,,0.588235294117647,0.84765625
0.926047328174623,0,0.911516833718931,0,0.910976741073962,0.109375,0.910712885933757,0.287109375,0.9101800805,0.904052734375,0.897133677956989,0.922210693359375,0.9090672785,0.955562591552734,,,,,0.07138981508932,0.917724609375,0.279136919714024,0.89208984375,,,0.187417510665846,0.8203125,0.132470607558748,0.988520869502315,0.299019607843137,0.4375,,,0.598039215686274,0.84765625
0.940837714284036,0,0.926263882466613,0,0.925813933796835,0.109375,0.92559406628369,0.232421875,0.925076831,0.931396484375,0.911828925302962,0.918792724609375,0.9239634955,0.951717376708984,,,,,0.07256157890518,0.916015625,0.284666911735653,0.8946533203125,,,0.190561621401527,0.765625,0.135316004422345,0.988615813078704,0.303921568627451,0.4375,,,0.607843137254902,0.84765625
0.955627993645399,0,0.941010989632316,0,0.940651140463817,0.109375,0.940475251628411,0.232421875,0.9399736585,0.931396484375,0.926524158345339,0.922210693359375,0.938859686,0.952144622802734,,,,,0.073733349179672,0.916015625,0.29022089108777,0.8861083984375,,,0.193722576361084,0.765625,0.138196455452275,0.988402190031829,0.308823529411765,0.4375,,,0.617647058823529,0.84765625
0.970418738726159,0,0.955758115115534,0,0.955488351612833,0.109375,0.955356434975217,0.232421875,0.954870564,0.91259765625,0.941219365246659,0.922210693359375,0.953755857,0.953746795654297,,,,,0.074905133140313,0.917724609375,0.295797565449545,0.888031005859375,,,0.196899788684402,0.765625,0.141099099494917,0.988212302879051,0.313725490196078,0.4375,,,0.627450980392157,0.84765625
0.98520945500977,0,0.970505237628344,0,0.970325569235901,0.109375,0.970237623316812,0.177734375,0.9697674855,0.904052734375,0.955914549459516,0.935028076171875,0.9686520325,0.952144622802734,,,,,0.076076936579368,0.916015625,0.301391735139522,0.89337158203125,,,0.200094584738332,0.7109375,0.144022358242014,0.988164831090857,0.318627450980392,0.4375,,,0.637254901960784,0.84765625
1,0,0.985252547276849,0,0.985162788850983,0.109375,0.985118810659448,0.177734375,0.9846643895,0.910888671875,0.970609720355231,0.922210693359375,0.9835481825,0.955989837646484,,,,,0.077248762213562,0.917724609375,0.306998510457252,0.886322021484375,,,0.203306039037123,0.7109375,0.146967061552284,0.988141095196759,0.323529411764706,0.4375,,,0.647058823529412,0.84765625
,,1,0,1,0,1,0.177734375,0.999561279,0.90576171875,0.985304865603118,0.921356201171875,0.99844432,0.955135345458984,,,,,0.078420611939479,0.917724609375,0.31261527276316,0.888671875,,,0.206534691985506,0.7109375,0.149915989677683,0.987864176432292,0.32843137254902,0.4375,,,0.656862745098039,0.833984375
,,,,,,,,1.0144581665,0.931396484375,1,0.921356201171875,1.0133404495,0.953746795654297,,,,,0.079592488268809,0.917724609375,0.318246809363965,0.89166259765625,,,0.209779587153719,0.7109375,0.152871474305665,0.987959120008681,0.333333333333333,0.4375,,,0.666666666666667,0.833984375
,,,,,,,,,,,,,,,,,,0.080764389458746,0.917724609375,0.323886571660847,0.88397216796875,,,0.213041336440543,0.7109375,0.155823695900424,0.988006591796875,0.338235294117647,0.4375,,,0.676470588235294,0.84765625
,,,,,,,,,,,,,,,,,,0.081936304642385,0.91943359375,0.329530635494208,0.8843994140625,,,0.216318736808985,0.7109375,0.158773964533056,0.987911648220486,0.343137254901961,0.4375,,,0.686274509803922,0.833984375
,,,,,,,,,,,,,,,,,,0.083108228181239,0.917724609375,0.335199490608806,0.886322021484375,,,0.219612075862497,0.7109375,0.161722388636038,0.987808792679398,0.348039215686274,0.4375,,,0.696078431372549,0.833984375
,,,,,,,,,,,,,,,,,,0.084280154693114,0.917724609375,0.340897678926394,0.8826904296875,,,0.222920439217376,0.7109375,0.164665047875354,0.987777144820602,0.352941176470588,0.4375,,,0.705882352941176,0.833984375
,,,,,,,,,,,,,,,,,,0.085452078795817,0.921142578125,0.346620467136942,0.879486083984375,,,0.22624568936711,0.7109375,0.167611500395282,0.987444842303241,0.357843137254902,0.4375,,,0.715686274509804,0.888671875
,,,,,,,,,,,,,,,,,,0.086623995414708,0.921142578125,0.352360864268733,0.881195068359375,,,0.22958551965749,0.7109375,0.170560980841753,0.987183747468171,0.362745098039216,0.4375,,,0.725490196078431,0.90234375
,,,,,,,,,,,,,,,,,,0.087795900090255,0.91943359375,0.358114016019151,0.882049560546875,,,0.232942022890479,0.697265625,0.173518304910063,0.98711253978588,0.367647058823529,0.4375,,,0.735294117647059,0.888671875
,,,,,,,,,,,,,,,,,,0.088967788978036,0.917724609375,0.363877526334982,0.880767822265625,,,0.236311990652482,0.697265625,0.176467872713236,0.98727869104456,0.372549019607843,0.4375,,,0.745098039215686,0.888671875
,,,,,,,,,,,,,,,,,,0.09013965956636,0.91943359375,0.369652589543059,0.88140869140625,,,0.23969709796195,0.697265625,0.179395729372598,0.987231219256366,0.377450980392157,0.4375,,,0.754901960784314,0.888671875
,,,,,,,,,,,,,,,,,,0.091311511035082,0.91943359375,0.375439934598727,0.881622314453125,,,0.243096910867847,0.724609375,0.182346835986904,0.987160011574074,0.382352941176471,0.4375,,,0.764705882352941,0.888671875
,,,,,,,,,,,,,,,,,,0.092483344255606,0.91943359375,0.381240387451384,0.87841796875,,,0.246511318585893,0.697265625,0.185307420254384,0.987017596209491,0.387254901960784,0.4375,,,0.774509803921569,0.833984375
,,,,,,,,,,,,,,,,,,0.093655161688363,0.91943359375,0.387052387996607,0.874786376953125,,,0.249939026191918,0.697265625,0.188308216425789,0.987088803891782,0.392156862745098,0.4375,,,0.784313725490196,0.84765625
,,,,,,,,,,,,,,,,,,0.094826969381914,0.921142578125,0.392877054765871,0.873077392578125,,,0.253380129956178,0.751953125,0.191339397002022,0.986970124421296,0.397058823529412,0.4375,,,0.794117647058823,0.84765625
,,,,,,,,,,,,,,,,,,0.095998776204061,0.91943359375,0.398713112237318,0.873077392578125,,,0.256834876538394,0.751953125,0.194349011629783,0.986898916739005,0.401960784313726,0.4375,,,0.803921568627451,0.84765625
,,,,,,,,,,,,,,,,,,0.097170585076568,0.917724609375,0.404561284566585,0.87030029296875,,,0.260303605824008,0.751953125,0.197364989166342,0.986661557798032,0.406862745098039,0.328125,,,0.813725490196078,0.84765625
,,,,,,,,,,,,,,,,,,0.098342393539003,0.91943359375,0.410421189377096,0.87286376953125,,,0.263786891917591,0.751953125,0.200355677486909,0.986716941550926,0.411764705882353,0.328125,,,0.823529411764706,0.84765625
,,,,,,,,,,,,,,,,,,0.099514198772122,0.921142578125,0.416293519626401,0.870941162109375,,,0.2672834661672,0.751953125,0.203380346067172,0.986724853515625,0.416666666666667,0.328125,,,0.833333333333333,0.84765625
,,,,,,,,,,,,,,,,,,0.10068599949445,0.921142578125,0.422179060066422,0.865814208984375,,,0.270794261801152,0.7109375,0.206409460518726,0.98676441333912,0.42156862745098,0.4375,,,0.843137254901961,0.84765625
,,,,,,,,,,,,,,,,,,0.101857796218578,0.91943359375,0.428078035683378,0.865814208984375,,,0.274317530574708,0.7109375,0.209459082539534,0.986875180844907,0.426470588235294,0.328125,,,0.852941176470588,0.84765625
,,,,,,,,,,,,,,,,,,0.103029590892346,0.921142578125,0.433989833514819,0.867095947265625,,,0.277855106294502,0.697265625,0.212512391424248,0.986835621021412,0.431372549019608,0.328125,,,0.862745098039216,0.84765625
,,,,,,,,,,,,,,,,,,0.104201386488776,0.921142578125,0.439914602151643,0.8638916015625,,,0.281405131794978,0.697265625,0.215585026556966,0.986550790292245,0.436274509803922,0.328125,,,0.872549019607843,0.84765625
,,,,,,,,,,,,,,,,,,0.105373186698514,0.921142578125,0.445852185803393,0.862823486328125,,,0.284969156113885,0.697265625,0.218702240151322,0.986432110821759,0.441176470588235,0.328125,,,0.882352941176471,0.84765625
,,,,,,,,,,,,,,,,,,0.106544995673539,0.921142578125,0.451801729322458,0.8621826171875,,,0.288546232033799,0.7109375,0.2218457529624,0.986265959563079,0.446078431372549,0.328125,,,0.892156862745098,0.84765625
,,,,,,,,,,,,,,,,,,0.107716817309533,0.921142578125,0.457762168174053,0.8621826171875,,,0.292136617027785,0.7109375,0.225016856679865,0.986289695457176,0.450980392156863,0.328125,,,0.901960784313726,0.84765625
,,,,,,,,,,,,,,,,,,0.10888865493833,0.91943359375,0.463733878135158,0.856414794921875,,,0.29574022448411,0.724609375,0.228213694799195,0.986297607421875,0.455882352941176,0.328125,,,0.911764705882353,0.84765625
,,,,,,,,,,,,,,,,,,0.11006051107162,0.91943359375,0.469716604621368,0.855133056640625,,,0.299355608511726,0.7109375,0.231434614189132,0.986345079210069,0.46078431372549,0.328125,,,0.92156862745098,0.84765625
,,,,,,,,,,,,,,,,,,0.111232388016057,0.921142578125,0.475710526621718,0.8570556640625,,,0.302984793463082,0.697265625,0.234680784794796,0.986242223668982,0.465686274509804,0.328125,,,0.931372549019608,0.84765625
,,,,,,,,,,,,,,,,,,0.112404288180815,0.9228515625,0.48171620890161,0.855560302734375,,,0.306626575172609,0.697265625,0.237946044146811,0.986083984375,0.470588235294118,0.328125,,,0.941176470588235,0.90234375
,,,,,,,,,,,,,,,,,,0.113576213923805,0.921142578125,0.487733457672916,0.856842041015625,,,0.310281927366172,0.697265625,0.241228609386126,0.985957392939815,0.475490196078431,0.328125,,,0.950980392156863,0.90234375
,,,,,,,,,,,,,,,,,,0.114748166577761,0.91943359375,0.493761734368629,0.855560302734375,,,0.313949598635435,0.697265625,0.244529445088782,0.985791241681134,0.480392156862745,0.328125,,,0.96078431372549,0.90234375
,,,,,,,,,,,,,,,,,,0.115920143989807,0.91943359375,0.499801730746371,0.852142333984375,,,0.317629820469945,0.697265625,0.247844917878644,0.985625090422454,0.485294117647059,0.328125,,,0.970588235294118,0.90234375
,,,,,,,,,,,,,,,,,,0.117092137240879,0.91943359375,0.505853403208813,0.84765625,,,0.321323557147011,0.751953125,0.251171699539261,0.985585530598958,0.490196078431373,0.328125,,,0.980392156862745,0.90234375
,,,,,,,,,,,,,,,,,,0.118264128441592,0.91943359375,0.511916615764285,0.84722900390625,,,0.325029048086286,0.751953125,0.25450674426161,0.985593442563657,0.495098039215686,0.328125,,,0.990196078431373,0.84765625
,,,,,,,,,,,,,,,,,,0.119436100368927,0.91943359375,0.517990017495548,0.84722900390625,,,0.328747216883811,0.751953125,0.257849712757617,0.985640914351852,0.5,0.328125,,,1,0.84765625
,,,,,,,,,,,,,,,,,,0.120608062044465,0.9228515625,0.524073291422021,0.844451904296875,,,0.33247771446805,0.806640625,0.261201290788357,0.985419379340278,0.504901960784314,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.12178003694482,0.9228515625,0.530166640531268,0.844451904296875,,,0.336220714849851,0.751953125,0.264557784704164,0.98531652379919,0.509803921568627,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.122952050853263,0.9228515625,0.536269968029219,0.8468017578125,,,0.339976999896963,0.697265625,0.267920413746721,0.985261140046296,0.514705882352941,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.124124119608818,0.91943359375,0.542383599495928,0.838470458984375,,,0.343744981990046,0.697265625,0.271290616497472,0.985023781105324,0.519607843137255,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.125296215326599,0.91943359375,0.548508438076067,0.83270263671875,,,0.34752508710136,0.697265625,0.274666030313917,0.985007957175926,0.524509803921569,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.1264683342647,0.91943359375,0.554643838409171,0.830780029296875,,,0.351317658528323,0.7109375,0.278050213529654,0.985110812717014,0.529411764705882,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.127640482420421,0.9228515625,0.560790746237304,0.829925537109375,,,0.355122916999629,0.779296875,0.281440437669804,0.985237404152199,0.534313725490196,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.128812648055456,0.9228515625,0.566948173820975,0.828216552734375,,,0.35894256535447,0.765625,0.28484214252014,0.984833893952546,0.53921568627451,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.129984735110469,0.9228515625,0.573117110299589,0.8262939453125,,,0.36277462910776,0.765625,0.288260253545629,0.984857629846644,0.544117647058823,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.131156679921801,0.9228515625,0.579297188095663,0.831207275390625,,,0.366617936901404,0.765625,0.291690832210444,0.984683566623264,0.549019607843137,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.132328470238555,0.9228515625,0.585488376411084,0.818389892578125,,,0.370473517577824,0.765625,0.295140562888858,0.984905101634838,0.553921568627451,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.133500147836804,0.9228515625,0.591690625848879,0.817108154296875,,,0.374341146996349,0.765625,0.298597553134623,0.984604446976273,0.558823529411765,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.134671789092434,0.9228515625,0.597904548571545,0.82073974609375,,,0.378221767912588,0.751953125,0.302061740678399,0.98446203161169,0.563725490196078,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.135843470893919,0.9228515625,0.604129918192952,0.81561279296875,,,0.382116173480059,0.751953125,0.305531952182183,0.984612358940972,0.568627450980392,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.137015254085675,0.9228515625,0.610366608720817,0.818817138671875,,,0.386021771120844,0.751953125,0.309004449489698,0.984398735894097,0.573529411764706,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.138187188440175,0.9228515625,0.616615027330196,0.8092041015625,,,0.389939056359048,0.765625,0.312480461023361,0.984351264105903,0.57843137254902,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.139359288258674,0.9228515625,0.622874820842725,0.816253662109375,,,0.393867891928195,0.751953125,0.315962678535107,0.984264232494213,0.583333333333333,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.140531465939571,0.9228515625,0.629146072253322,0.8074951171875,,,0.397809489867647,0.806640625,0.319450099528461,0.984208848741319,0.588235294117647,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.141703711128549,0.9228515625,0.635429088943153,0.811981201171875,,,0.401764068806421,0.806640625,0.322942826987332,0.984248408564815,0.593137254901961,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.142876022134062,0.9228515625,0.641723762918836,0.806427001953125,,,0.405731673625141,0.806640625,0.326440644964839,0.98377369068287,0.598039215686274,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.144048272243902,0.9228515625,0.648029921190968,0.806427001953125,,,0.409710151103596,0.806640625,0.329945293410072,0.983552155671296,0.602941176470588,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.145220428037212,0.9228515625,0.654348010532179,0.80450439453125,,,0.413700162378026,0.751953125,0.333456582321706,0.983615451388889,0.607843137254902,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.146392456913278,0.9228515625,0.660678177733476,0.802581787109375,,,0.417701865186773,0.697265625,0.336985375504374,0.983662923177083,0.612745098039216,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.147564341751599,0.9228515625,0.667020465392249,0.805572509765625,,,0.421714430156863,0.7109375,0.340535406923149,0.98377369068287,0.617647058823529,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.148736105106128,0.9228515625,0.673374953103623,0.7998046875,,,0.42573715127143,0.7109375,0.344101010666732,0.98343347620081,0.622549019607843,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.14990778460096,0.9228515625,0.679741602269962,0.79595947265625,,,0.429768808092398,0.7109375,0.347673513933143,0.983148645471644,0.627450980392157,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.151079398176738,0.9228515625,0.686120613478977,0.791473388671875,,,0.433806364484783,0.7109375,0.351252182662649,0.982950846354167,0.632352941176471,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.152250954393713,0.9228515625,0.692512081324874,0.792755126953125,,,0.437841971850683,0.697265625,0.354835113848304,0.98275304723669,0.637254901960784,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.153422487134073,0.9228515625,0.698915905813778,0.7869873046875,,,0.441873712921247,0.697265625,0.358425303403822,0.982586895978009,0.642156862745098,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.154594035149611,0.9228515625,0.705332289133303,0.785064697265625,,,0.445902227835932,0.697265625,0.362026820989892,0.982737223307292,0.647058823529412,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.15576563503924,0.9228515625,0.711761229883535,0.78314208984375,,,0.449927566987019,0.697265625,0.365641231522873,0.982278329354745,0.651960784313726,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.156937316533172,0.9228515625,0.718202698666274,0.778228759765625,,,0.453949816461323,0.697265625,0.369271484214474,0.982017234519676,0.656862745098039,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.158109101775287,0.9228515625,0.724656840472639,0.781219482421875,,,0.457969174415994,0.7109375,0.372920330291833,0.981771963614005,0.661764705882353,0.328125,,,,
,,,,,,,,,,,,,,,,,,0.159281009526374,0.9228515625,0.731123822892362,0.777374267578125,,,0.461985716176996,0.7109375,0.376583867542909,0.981748227719907,0.666666666666667,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.160453048859273,0.9228515625,0.737603857512481,0.770965576171875,,,0.465999641476237,0.765625,0.380260730432983,0.981669108072917,0.67156862745098,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.161625231255995,0.9228515625,0.744097089724089,0.76519775390625,,,0.470010898609136,0.7109375,0.383936062535087,0.981502956814236,0.676470588235294,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.162797489669791,0.9228515625,0.750603464130581,0.764129638671875,,,0.474020007246101,0.765625,0.387629404846622,0.981233950014468,0.681372549019608,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.163969764486462,0.9228515625,0.757123052927532,0.758575439453125,,,0.478027291787445,0.765625,0.391338933394803,0.98104406286169,0.686274509803922,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.165142045146657,0.9228515625,0.763656126498378,0.760498046875,,,0.48203264541203,0.765625,0.395052103501951,0.981012415002894,0.691176470588235,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.166314348770876,0.9228515625,0.770202684443146,0.75408935546875,,,0.486036296722342,0.779296875,0.39877619130066,0.981012415002894,0.696078431372549,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.167486663877108,0.9228515625,0.776762659765937,0.7528076171875,,,0.490038441775854,0.765625,0.402520099111316,0.980751320167824,0.700980392156863,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.168658971858342,0.9228515625,0.783336140861339,0.757293701171875,,,0.494039126503031,0.724609375,0.406278398723855,0.980244954427083,0.705882352941176,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.169831249237962,0.921142578125,0.789922542165222,0.750885009765625,,,0.498038154321481,0.7109375,0.410047469535339,0.980078803168403,0.71078431372549,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.171003473308238,0.921142578125,0.796519731608202,0.746612548828125,,,0.502035666959497,0.7109375,0.413841114583046,0.980126274956597,0.715686274509804,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.172175624334463,0.9228515625,0.803127641194445,0.74810791015625,,,0.50603179669682,0.7109375,0.417645406091434,0.980339898003472,0.720588235294118,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.173347689399371,0.921142578125,0.809746342319577,0.74298095703125,,,0.510026639593735,0.724609375,0.421457430773412,0.97984935619213,0.725490196078431,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.174519671988574,0.921142578125,0.816376005173171,0.735931396484375,,,0.5140202547037,0.724609375,0.425274189721546,0.979786060474537,0.730392156862745,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.175691593066997,0.921142578125,0.823016810944128,0.73529052734375,,,0.518012660398899,0.724609375,0.429086116608725,0.979485405815972,0.735294117647059,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.17686348738823,0.921142578125,0.829668903623626,0.7340087890625,,,0.522003835420089,0.724609375,0.432902146486657,0.979342990451389,0.740196078431373,0.21875,,,,
,,,,,,,,,,,,,,,,,,0.178035360436985,0.921142578125,0.836332358607047,0.73358154296875,,,0.525993679245167,0.724609375,0.436731561079628,0.978979040075232,0.745098039215686,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.179207215391318,0.921142578125,0.843007310286157,0.730804443359375,,,0.529982203422362,0.724609375,0.440565279641642,0.978615089699074,0.75,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.18037906183666,0.921142578125,0.849693974647725,0.7322998046875,,,0.533969458606417,0.724609375,0.444403155280918,0.978330258969907,0.754901960784314,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.181550910947469,0.921142578125,0.856392546479817,0.729095458984375,,,0.537955520910675,0.724609375,0.448244237192518,0.97830652307581,0.759803921568627,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.182722774769607,0.921142578125,0.863103128576137,0.72161865234375,,,0.54194049006986,0.724609375,0.452088768266789,0.978266963252315,0.764705882352941,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.18389466555397,0.921142578125,0.869825821730509,0.7186279296875,,,0.545924483928422,0.724609375,0.45593732210016,0.978290699146412,0.769607843137255,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.185066595653974,0.9228515625,0.876560837929947,0.71392822265625,,,0.549907619018514,0.779296875,0.459789996886593,0.978148283781829,0.774509803921569,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.186238571271955,0.921142578125,0.883308402360655,0.71435546875,,,0.553889901114252,0.724609375,0.463646880840988,0.97787927698206,0.779411764705882,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.187410603377337,0.921142578125,0.890068596817622,0.708160400390625,,,0.557871363285569,0.779296875,0.467507617910445,0.977760597511574,0.784313725490196,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.188582705861304,0.921142578125,0.896841545293252,0.704742431640625,,,0.561852122851998,0.779296875,0.471371190629898,0.978195755570023,0.78921568627451,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.189754886207667,0.921142578125,0.903627449375196,0.70281982421875,,,0.565832277186125,0.779296875,0.475237518168951,0.97821949146412,0.794117647058823,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.190927147389448,0.921142578125,0.910426450854768,0.70623779296875,,,0.569811906863109,0.779296875,0.479107573286479,0.978037516276042,0.799019607843137,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.192099482589202,0.921142578125,0.917238708522238,0.7083740234375,,,0.57379107723544,0.833984375,0.482982848450855,0.978069164134838,0.803921568627451,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.193271786110904,0.921142578125,0.924064376168187,0.700469970703125,,,0.57776983843294,0.833984375,0.486863502528733,0.978551793981482,0.808823529411765,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.194444031607436,0.921142578125,0.930903687378304,0.69854736328125,,,0.581748226937523,0.779296875,0.490748162002145,0.978876184534144,0.813725490196078,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.195616283665117,0.921142578125,0.937756747346144,0.70111083984375,,,0.585726267682869,0.779296875,0.494636526700935,0.97916101526331,0.818627450980392,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.196788549152653,0.921142578125,0.944623721461576,0.692138671875,,,0.589703977991324,0.779296875,0.498528346549831,0.979517053674769,0.823529411764706,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.197960820176159,0.921142578125,0.951504770514749,0.68829345703125,,,0.59368137124834,0.779296875,0.502423760457365,0.980078803168403,0.82843137254902,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.199133087457759,0.921142578125,0.95840001289841,0.688934326171875,,,0.597658462676583,0.779296875,0.506322851648905,0.981004503038194,0.833333333333333,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.200305340130549,0.921142578125,0.965306819573619,0.681243896484375,,,0.601635257525251,0.779296875,0.510225831680546,0.981479220920139,0.838235294117647,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.201477567225105,0.921142578125,0.972223922618053,0.6912841796875,,,0.605611783090163,0.779296875,0.51413196050512,0.981866907190394,0.843137254901961,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.202649759976143,0.921142578125,0.979151531018907,0.6912841796875,,,0.609588075065852,0.779296875,0.518041434111384,0.982033058449074,0.848039215686275,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.203821912745173,0.921142578125,0.9860899007605,0.685516357421875,,,0.613564170721609,0.779296875,0.521954579413381,0.981977674696181,0.852941176470588,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.204994023071764,0.921142578125,0.993039303026218,0.68572998046875,,,0.617540103389829,0.779296875,0.525872294526607,0.982816342954282,0.857843137254902,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.20616609228865,0.921142578125,1,0.695343017578125,,,0.621515901416171,0.779296875,0.529794959254127,0.982658103660301,0.862745098039216,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.207338131724067,0.921142578125,,,,,0.62549158501004,0.779296875,0.533721423010198,0.982705575448495,0.867647058823529,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.208510170185562,0.921142578125,,,,,0.629467167031965,0.779296875,0.537651709345405,0.982729311342593,0.872549019607843,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.209682220692919,0.921142578125,,,,,0.63344265745542,0.779296875,0.541585850591905,0.983132821542245,0.877450980392157,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.210854282938584,0.921142578125,,,,,0.637418063104359,0.779296875,0.545524459064887,0.982958758318866,0.882352941176471,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.212026352975614,0.921142578125,,,,,0.641393392115036,0.779296875,0.54946850373118,0.983029966001157,0.887254901960784,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.213198428599873,0.924560546875,,,,,0.645368655248303,0.779296875,0.553416802271629,0.982760959201389,0.892156862745098,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.214370513553267,0.924560546875,,,,,0.649343867201908,0.833984375,0.55736854219108,0.982776783130787,0.897058823529412,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.215542612346587,0.924560546875,,,,,0.653319048447717,0.833984375,0.561324012483143,0.98257898401331,0.901960784313726,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.216714730567062,0.924560546875,,,,,0.657294196098671,0.833984375,0.565283995107043,0.982681839554398,0.906862745098039,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.217886874519547,0.921142578125,,,,,0.661269319340864,0.84765625,0.569248974645986,0.982484040436921,0.911764705882353,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.219059050713932,0.921142578125,,,,,0.665244462530001,0.833984375,0.573219425304955,0.982523600260417,0.916666666666667,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.220231262789607,0.921142578125,,,,,0.66921968288232,0.84765625,0.577193844237351,0.982555248119213,0.92156862745098,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.221403511976785,0.921142578125,,,,,0.673195035514379,0.833984375,0.581172080559771,0.982436568648727,0.926470588235294,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.222575804067734,0.921142578125,,,,,0.677170524100615,0.833984375,0.585154703078696,0.98223876953125,0.931372549019608,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.223748145008494,0.921142578125,,,,,0.681146229478648,0.833984375,0.589142183404553,0.981946026837384,0.936274509803921,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.224920537823345,0.921142578125,,,,,0.685122140625164,0.833984375,0.593134912916117,0.981882731119792,0.941176470588235,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.226092974720923,0.91943359375,,,,,0.689098293497158,0.84765625,0.597133355639728,0.981858995225694,0.946078431372549,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.22726541469404,0.91943359375,,,,,0.69307474006167,0.84765625,0.601136494908644,0.981645372178819,0.950980392156863,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.228437804177058,0.91943359375,,,,,0.697051488454953,0.84765625,0.605143217458811,0.98172449182581,0.955882352941176,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.229610158240118,0.91943359375,,,,,0.701028749432228,0.84765625,0.60915404778968,0.981669108072917,0.96078431372549,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.230782518454255,0.921142578125,,,,,0.705006486511584,0.84765625,0.613169424381193,0.981408013237847,0.965686274509804,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.231954889381521,0.91943359375,,,,,0.708984887876696,0.84765625,0.617189532045562,0.981368453414352,0.970588235294118,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.23312726671616,0.91943359375,,,,,0.712963897361169,0.84765625,0.621214940587175,0.98104406286169,0.975490196078431,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.234299647177596,0.91943359375,,,,,0.716943719946107,0.84765625,0.625246204642246,0.980830439814815,0.980392156862745,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.235472026511335,0.91943359375,,,,,0.720924357993648,0.84765625,0.629283500640575,0.980964943214699,0.985294117647059,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.236644400206586,0.91943359375,,,,,0.724906033282324,0.84765625,0.63332535287861,0.980600992838542,0.990196078431373,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.237816763393745,0.91943359375,,,,,0.728889033992998,0.84765625,0.637371392530253,0.980600992838542,0.995098039215686,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.238989111356986,0.91943359375,,,,,0.732873297660236,0.84765625,0.64142203532319,0.980458577473958,1,0.109375,,,,
,,,,,,,,,,,,,,,,,,0.240161439124187,0.916015625,,,,,0.736859481220922,0.84765625,0.645477578833021,0.980300338179977,,,,,,
,,,,,,,,,,,,,,,,,,0.241333739775385,0.916015625,,,,,0.74084730200585,0.84765625,0.649538131831512,0.980094627097801,,,,,,
,,,,,,,,,,,,,,,,,,0.242506006851949,0.916015625,,,,,0.744837279685426,0.84765625,0.653603819855251,0.980094627097801,,,,,,
,,,,,,,,,,,,,,,,,,0.243678241532836,0.916015625,,,,,0.748829927631022,0.84765625,0.657674838094674,0.979659469039352,,,,,,
,,,,,,,,,,,,,,,,,,0.244850458734408,0.916015625,,,,,0.752824855564913,0.84765625,0.661751306697675,0.979469581886574,,,,,,
,,,,,,,,,,,,,,,,,,0.246022683727347,0.916015625,,,,,0.756822511505981,0.84765625,0.665833414268508,0.979564525462963,,,,,,
,,,,,,,,,,,,,,,,,,0.247194924046721,0.916015625,,,,,0.760823439795854,0.84765625,0.669921393319298,0.97933507848669,,,,,,
,,,,,,,,,,,,,,,,,,0.248367169594512,0.916015625,,,,,0.764827596078824,0.84765625,0.674015443032102,0.979018599898727,,,,,,
,,,,,,,,,,,,,,,,,,0.249539419191763,0.9091796875,,,,,0.768834685087617,0.90234375,0.678115694531784,0.979129367404514,,,,,,
,,,,,,,,,,,,,,,,,,0.250711673351063,0.9091796875,,,,,0.772845213894567,0.90234375,0.682222109498748,0.978860360604745,,,,,,
,,,,,,,,,,,,,,,,,,0.251883933353887,0.9091796875,,,,,0.776859605322415,0.90234375,0.686333795804936,0.978828712745949,,,,,,
,,,,,,,,,,,,,,,,,,0.253056202327034,0.9091796875,,,,,0.780877929447928,0.90234375,0.690450343111354,0.978836624710648,,,,,,
,,,,,,,,,,,,,,,,,,0.254228483089747,0.9091796875,,,,,0.784899623819752,0.90234375,0.694571876355849,0.978456850405093,,,,,,
,,,,,,,,,,,,,,,,,,0.255400778153716,0.9091796875,,,,,0.788925060080966,0.90234375,0.698698525266213,0.978575529875579,,,,,,
,,,,,,,,,,,,,,,,,,0.256573093208689,0.9091796875,,,,,0.792954573130275,0.90234375,0.702830375462792,0.978235315393519,,,,,,
,,,,,,,,,,,,,,,,,,0.257745434149449,0.9091796875,,,,,0.796988443012289,0.90234375,0.706967338331522,0.978282787181713,,,,,,
,,,,,,,,,,,,,,,,,,0.258917806614484,0.910888671875,,,,,0.801026415928379,0.95703125,0.711109271371411,0.97779224537037,,,,,,
,,,,,,,,,,,,,,,,,,0.260090214499477,0.9091796875,,,,,0.80506809031505,0.90234375,0.715256512673049,0.977903012876157,,,,,,
,,,,,,,,,,,,,,,,,,0.261262657291838,0.9091796875,,,,,0.809113801858386,0.90234375,0.719408728736215,0.977594446252894,,,,,,
,,,,,,,,,,,,,,,,,,0.262435126738871,0.910888671875,,,,,0.813163847400424,0.90234375,0.723564977537543,0.977744773582176,,,,,,
,,,,,,,,,,,,,,,,,,0.263607605258743,0.91259765625,,,,,0.81721849596246,0.90234375,0.727725330127947,0.977594446252894,,,,,,
,,,,,,,,,,,,,,,,,,0.264780063121246,0.914306640625,,,,,0.821277484822232,0.90234375,0.7318898569596,0.977586534288194,,,,,,
,,,,,,,,,,,,,,,,,,0.265952483103359,0.914306640625,,,,,0.825340376196793,0.90234375,0.736058720292033,0.977467854817708,,,,,,
,,,,,,,,,,,,,,,,,,0.267124893295006,0.90576171875,,,,,0.829407517320459,0.84765625,0.740232099149604,0.977175112123843,,,,,,
,,,,,,,,,,,,,,,,,,0.268297312200681,0.90576171875,,,,,0.833479214746279,0.95703125,0.744410261569892,0.976945665147569,,,,,,
,,,,,,,,,,,,,,,,,,0.269469740281713,0.90576171875,,,,,0.837555732508812,0.95703125,0.748593516105465,0.976961489076968,,,,,,
,,,,,,,,,,,,,,,,,,0.270642175897816,0.90576171875,,,,,0.841636955125746,0.95703125,0.752782299440037,0.976542154947917,,,,,,
,,,,,,,,,,,,,,,,,,0.271814619920393,0.90576171875,,,,,0.845722221460841,0.95703125,0.756976839495363,0.976645010489005,,,,,,
,,,,,,,,,,,,,,,,,,0.272987076091349,0.90576171875,,,,,0.849811850402756,0.95703125,0.761177297333487,0.976415563512732,,,,,,
,,,,,,,,,,,,,,,,,,0.27415955015169,0.907470703125,,,,,0.853906101524235,0.95703125,0.765383759572661,0.976518419053819,,,,,,
,,,,,,,,,,,,,,,,,,0.275332048047459,0.907470703125,,,,,0.858005185842957,0.95703125,0.769593995493572,0.976281060112847,,,,,,
,,,,,,,,,,,,,,,,,,0.276504573469302,0.907470703125,,,,,0.862109249024114,0.95703125,0.773807613917025,0.976138644748264,,,,,,
,,,,,,,,,,,,,,,,,,0.277677125699594,0.907470703125,,,,,0.866217554605501,0.95703125,0.778024735589658,0.976043701171875,,,,,,
,,,,,,,,,,,,,,,,,,0.278849696998227,0.90576171875,,,,,0.870330081852795,0.95703125,0.782245481258113,0.975766782407407,,,,,,
,,,,,,,,,,,,,,,,,,0.280022271577436,0.907470703125,,,,,0.874447061205701,0.95703125,0.786470162867837,0.975750958478009,,,,,,
,,,,,,,,,,,,,,,,,,0.281194827447116,0.904052734375,,,,,0.878568686097093,0.95703125,0.790699190358659,0.975276240596065,,,,,,
,,,,,,,,,,,,,,,,,,0.282367340771838,0.904052734375,,,,,0.882695120301887,0.95703125,0.794933020571996,0.975078441478588,,,,,,
,,,,,,,,,,,,,,,,,,0.28353979161186,0.904052734375,,,,,0.886826349909713,0.95703125,0.799172162639544,0.974896466290509,,,,,,
,,,,,,,,,,,,,,,,,,0.284712165153334,0.904052734375,,,,,0.890961662867131,0.95703125,0.803417328068357,0.974864818431713,,,,,,
,,,,,,,,,,,,,,,,,,0.285884453758671,0.904052734375,,,,,0.895101150510151,0.95703125,0.807669565657754,0.974769874855324,,,,,,
,,,,,,,,,,,,,,,,,,0.287056674804668,0.904052734375,,,,,0.899245021494315,0.95703125,0.811930261698901,0.974754050925926,,,,,,
,,,,,,,,,,,,,,,,,,0.288228880062897,0.904052734375,,,,,0.903393457704265,0.95703125,0.816199533345974,0.974659107349537,,,,,,
,,,,,,,,,,,,,,,,,,0.289401095009075,0.904052734375,,,,,0.907546617403263,0.943359375,0.820471642239691,0.974057798032407,,,,,,
,,,,,,,,,,,,,,,,,,0.290573322052372,0.904052734375,,,,,0.911704415029412,0.943359375,0.824746302180583,0.97420812536169,,,,,,
,,,,,,,,,,,,,,,,,,0.291745572469767,0.904052734375,,,,,0.915866128293339,0.943359375,0.829023224973363,0.97378087926794,,,,,,
,,,,,,,,,,,,,,,,,,0.292917847440214,0.900634765625,,,,,0.920031914933385,0.943359375,0.83328380665447,0.973401104962384,,,,,,
,,,,,,,,,,,,,,,,,,0.294090150654362,0.900634765625,,,,,0.924202005914175,0.943359375,0.837525417342147,0.973962854456019,,,,,,
,,,,,,,,,,,,,,,,,,0.295262489749799,0.900634765625,,,,,0.92837658495757,0.943359375,0.841748147446687,0.973385281032986,,,,,,
,,,,,,,,,,,,,,,,,,0.29643487297922,0.900634765625,,,,,0.932555793529403,0.943359375,0.845952020518674,0.973076714409722,,,,,,
,,,,,,,,,,,,,,,,,,0.297607308339029,0.900634765625,,,,,0.936739506961268,0.943359375,0.850136975087092,0.973084626374421,,,,,,
,,,,,,,,,,,,,,,,,,0.298779802134079,0.897216796875,,,,,0.940927297706149,0.9296875,0.854303102160979,0.972989682798032,,,,,,
,,,,,,,,,,,,,,,,,,0.299952355748363,0.893798828125,,,,,0.945119273897484,0.9296875,0.858450675366189,0.973163746021412,,,,,,
,,,,,,,,,,,,,,,,,,0.301124953240337,0.893798828125,,,,,0.949315577526026,0.9296875,0.86257996254072,0.972989682798032,,,,,,
,,,,,,,,,,,,,,,,,,0.302297531253898,0.893798828125,,,,,0.953516123554798,0.943359375,0.866691049903662,0.972578260633681,,,,,,
,,,,,,,,,,,,,,,,,,0.303470042733298,0.893798828125,,,,,0.957721051612416,0.9296875,0.870783921488516,0.972190574363426,,,,,,
,,,,,,,,,,,,,,,,,,0.304642528019356,0.893798828125,,,,,0.961930483742686,0.943359375,0.874858608230371,0.972143102575232,,,,,,
,,,,,,,,,,,,,,,,,,0.305815009717286,0.893798828125,,,,,0.966143997910249,0.943359375,0.878915181379723,0.971953215422454,,,,,,
,,,,,,,,,,,,,,,,,,0.306987486699389,0.893798828125,,,,,0.970361329818084,0.9296875,0.882953735338491,0.971715856481482,,,,,,
,,,,,,,,,,,,,,,,,,0.308159962041205,0.893798828125,,,,,0.974583098083942,0.9296875,0.886974346745864,0.971525969328704,,,,,,
,,,,,,,,,,,,,,,,,,0.309332438254424,0.893798828125,,,,,0.978808889596098,0.9296875,0.890976990853769,0.97173168041088,,,,,,
,,,,,,,,,,,,,,,,,,0.310504913339945,0.893798828125,,,,,0.983038852381878,0.9296875,0.894961830720066,0.971866183810764,,,,,,
,,,,,,,,,,,,,,,,,,0.311677389553163,0.893798828125,,,,,0.987273102710975,0.9296875,0.898929032795492,0.971668384693287,,,,,,
,,,,,,,,,,,,,,,,,,0.312849869969618,0.893798828125,,,,,0.991511465260241,0.943359375,0.902878503875617,0.971581353081597,,,,,,
,,,,,,,,,,,,,,,,,,0.314022358843806,0.893798828125,,,,,0.995753768643426,0.9296875,0.906810200451735,0.971431025752315,,,,,,
,,,,,,,,,,,,,,,,,,0.315194860840293,0.893798828125,,,,,1,0.9296875,0.910724134099557,0.971249050564236,,,,,,
,,,,,,,,,,,,,,,,,,0.316367378624548,0.893798828125,,,,,,,0.914620525955076,0.971074987340857,,,,,,
,,,,,,,,,,,,,,,,,,0.317539909274807,0.893798828125,,,,,,,0.918499547857724,0.970861364293982,,,,,,
,,,,,,,,,,,,,,,,,,0.318712439668772,0.893798828125,,,,,,,0.922361488401947,0.970703125,,,,,,
,,,,,,,,,,,,,,,,,,0.319884954633782,0.893798828125,,,,,,,0.926206455960349,0.970703125,,,,,,
,,,,,,,,,,,,,,,,,,0.321057439304733,0.893798828125,,,,,,,0.930034474482676,0.970434118200232,,,,,,
,,,,,,,,,,,,,,,,,,0.322229882968497,0.893798828125,,,,,,,0.933845712016316,0.970196759259259,,,,,,
,,,,,,,,,,,,,,,,,,0.323402282959606,0.893798828125,,,,,,,0.937640348982695,0.970260054976852,,,,,,
,,,,,,,,,,,,,,,,,,0.324574645736693,0.893798828125,,,,,,,0.941418661203059,0.970141375506366,,,,,,
,,,,,,,,,,,,,,,,,,0.325746987241302,0.893798828125,,,,,,,0.945180968606107,0.970442030164931,,,,,,
,,,,,,,,,,,,,,,,,,0.326919333410478,0.893798828125,,,,,,,0.948927546813507,0.970291702835648,,,,,,
,,,,,,,,,,,,,,,,,,0.328091710027491,0.893798828125,,,,,,,0.952658693999602,0.969975224247685,,,,,,
,,,,,,,,,,,,,,,,,,0.329264128318058,0.893798828125,,,,,,,0.956374757635301,0.969658745659722,,,,,,
,,,,,,,,,,,,,,,,,,0.330436583976424,0.8955078125,,,,,,,0.960076011546037,0.969698305483218,,,,,,
,,,,,,,,,,,,,,,,,,0.331609055371298,0.893798828125,,,,,,,0.963762841721895,0.969484682436343,,,,,,
,,,,,,,,,,,,,,,,,,0.332781506877686,0.893798828125,,,,,,,0.967435753702108,0.969492594401042,,,,,,
,,,,,,,,,,,,,,,,,,0.333953933523467,0.893798828125,,,,,,,0.971095206922647,0.969302707248264,,,,,,
,,,,,,,,,,,,,,,,,,0.335126348687236,0.893798828125,,,,,,,0.974741655430793,0.969041612413194,,,,,,
,,,,,,,,,,,,,,,,,,0.336298752061438,0.893798828125,,,,,,,0.978375549282199,0.969152379918982,,,,,,
,,,,,,,,,,,,,,,,,,0.337471142210823,0.893798828125,,,,,,,0.981997509773208,0.969278971354167,,,,,,
,,,,,,,,,,,,,,,,,,0.338643521083231,0.893798828125,,,,,,,0.985608853541138,0.969176115813079,,,,,,
,,,,,,,,,,,,,,,,,,0.339815892164273,0.893798828125,,,,,,,0.989211778174821,0.969199851707176,,,,,,
,,,,,,,,,,,,,,,,,,0.340988259605928,0.893798828125,,,,,,,0.99280998530717,0.969120732060185,,,,,,
,,,,,,,,,,,,,,,,,,0.342160626893806,0.893798828125,,,,,,,0.996406367468829,0.969199851707176,,,,,,
,,,,,,,,,,,,,,,,,,0.343332995821971,0.8955078125,,,,,,,1,0.96916820384838,,,,,,
,,,,,,,,,,,,,,,,,,0.344505365519021,0.893798828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.345677733114452,0.893798828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.346850093994957,0.893798828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.348022444418629,0.893798828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.349194784693022,0.893798828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.350367120559143,0.8955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.351539461807457,0.893798828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.352711820125012,0.893798828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.353884207250117,0.893798828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.355056632306869,0.893798828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.356229100216132,0.890380859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.357401611695532,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.35857416361827,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.359746750038304,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.360919362446642,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.362091990335194,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.363264620786696,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.364437238628487,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.365609826996362,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.366782369026116,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.367954849391312,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.36912725604609,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.370299581250341,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.371471822082306,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.372643980336047,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.373816075489979,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.374988156803985,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.376160264260074,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.377332415645111,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.378504625772944,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.379676922374683,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.380849332822625,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.38202184404573,0.89208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.383194419957672,0.888671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.384367059533272,0.888671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.385539759543214,0.888671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.386712503994696,0.888671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.387885270231245,0.888671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.389058033648551,0.8818359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.390230770052372,0.8818359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.391403457401345,0.8818359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.392576078421193,0.8818359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.39374862183494,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.394921080671363,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.396093456775786,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.397265763065472,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.39843801737855,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.399610244883178,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.400782475873418,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.401954738695486,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.403127049547222,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.404299425241574,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.405471880848681,0.880126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.406644417598759,0.873291015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.407817026008897,0.873291015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.408989693674421,0.869873046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.410162405115116,0.869873046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.411335142441599,0.866455078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.412507887713224,0.866455078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.413680624475858,0.86474609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.414853338684539,0.86474609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.416026019728657,0.86474609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.417198660944545,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.418371258744073,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.419543812665911,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.420716325119232,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.421888801127414,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.42306124771294,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.42423367241088,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.425406082141196,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.4265784783904,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.427750865156691,0.85791015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.428923247258415,0.8544921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.430095628591255,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.43126801264082,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.432440403405312,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.433612805856853,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.434785226300297,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.435957672629528,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.437130152994724,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.438302668267289,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.43947522352186,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.440647823730561,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.441820470738714,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.44299316249596,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.444165893620105,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.445338656217267,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.446511441163346,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.447684238104027,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.448857035506039,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.450029821784851,0.85107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.45120258653489,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.452375321042128,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.453548017668978,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.454720667957706,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.455893267653817,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.457065817833749,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.458238321009193,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.459410780511983,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.460583200852909,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.461755589310747,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.462927956957438,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.464100317735424,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.465272687176179,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.466445077838154,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.467617497922785,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.468789958553272,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.469962468341125,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.471135032719796,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.472307654252234,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.473480332323331,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.474653063191182,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.475825840345895,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.476998654919666,0.84765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.478171496865735,0.8408203125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.479344355983564,0.8408203125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.480517222585204,0.83740234375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.481690088469218,0.83740234375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.482862946305572,0.83740234375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.484035789891928,0.83740234375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.485208614307425,0.833984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.486381416886594,0.833984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.487554196706774,0.83056640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.488726954690627,0.83056640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.489899692888513,0.83056640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.49107241432471,0.833984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.492245122587349,0.83056640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.493417821572112,0.83056640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.494590514867127,0.83056640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.495763206214301,0.83056640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.496935899304281,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.498108597571418,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.499281304398805,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.50045402291324,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.501626755985227,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.502799506023938,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.503972274977214,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.505145064126529,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.506317873625661,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.507490702603207,0.82373046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.508663549931469,0.81689453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.509836414277714,0.81689453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.511009293386546,0.81689453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.512182184284945,0.8134765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.513355083589816,0.8134765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.514527979870408,0.81689453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.515700871025102,0.81689453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.516873758591666,0.8134765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.518046645133051,0.81005859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.519219533724795,0.81005859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.520392426929848,0.8134765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.521565327823748,0.81005859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.522738237944266,0.806640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.52391115985435,0.806640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.525084088428101,0.7998046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.526257023152931,0.79638671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.527429965054018,0.79638671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.528602913106184,0.79638671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.529775866796838,0.79638671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.530948823563031,0.79638671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.532121780841813,0.7998046875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.533294736582826,0.79638671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.534467688223121,0.79638671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.535640634224927,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.536813574075655,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.537986500086458,0.79296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.539159408156616,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.540332298798719,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.541505171500179,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.542678028823943,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.543850872820371,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.545023705539822,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.546196531083016,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.547369353038082,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.548542174993147,0.78955078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.54971500207411,0.7861328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.550887836331331,0.7861328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.552060681352939,0.7861328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.553233539189293,0.7861328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.554406409840393,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.555579294331418,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.55675219214978,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.557925102270297,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.559098022642612,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.560270951728953,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.561443886453783,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.562616824766741,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.56378976256711,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.56496269780453,0.779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.566135626890871,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.567308546750596,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.568481455333343,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.569654350076166,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.570827230466473,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.572000094966494,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.573172944088821,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.574345777833452,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.575518598250748,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.576691406878477,0.77587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.577864206279589,0.7724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.579036998504444,0.7724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.580209787141169,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.581382573727535,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.582555361851671,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.583728153051346,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.584900948864329,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.586073750315801,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.58724655843094,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.588419373209748,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.589592194139633,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.590765020708007,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.591937851889689,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.5931106866595,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.594283522454491,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.595456358762071,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.596629192506703,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.597802021638026,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.59897484564345,0.76904296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.600147662472617,0.76220703125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.601320472125526,0.75537109375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.602493273576997,0.75537109375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.603666067852211,0.74853515625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.604838855463757,0.74853515625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.606011636411635,0.7451171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.607184411721025,0.751953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.608357182929696,0.751953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.609529951062828,0.7451171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.61070271765819,0.74169921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.611875482715783,0.74169921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.613048247773376,0.7451171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.614221012830969,0.7451171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.615393777888562,0.74169921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.616566542946155,0.74169921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.617739306978568,0.7451171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.618912069985802,0.7451171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.620084830430086,0.7451171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.621257587798831,0.74725341796875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.622430341066858,0.74169921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.623603089208986,0.74169921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.624775831200036,0.74169921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.625948566014829,0.74169921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.627121292628184,0.73699951171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.628294011040101,0.73486328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.629466721763171,0.73486328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.630639423772214,0.73486328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.631812118092409,0.73486328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.632984804723757,0.73486328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.634157484691437,0.73486328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.635330160045808,0.73486328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.63650283129946,0.73486328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.637675501015343,0.73486328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.638848170218636,0.7314453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.640020840959698,0.7314453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.64119351375112,0.7314453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.642366189618081,0.72802734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.643538869585761,0.724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.644711553141569,0.724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.645884240798096,0.724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.647056931017573,0.724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.648229623287409,0.724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.649402316582424,0.724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.65057500987744,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.651747701122096,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.652920389803803,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.654093073872201,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.655265751276931,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.656438420992814,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.65761108148208,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.658783731206959,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.659956369142272,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.661128945054214,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.662297207010069,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.663464611403124,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.664636401002252,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.665808979477144,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.666981548212828,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.668150829197284,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.669313980632442,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.670475775242295,0.72119140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.671641419401841,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.672813491437972,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.673986041720422,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.675158594565822,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.67633115099935,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.677502630994216,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.678671679262884,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.679840615786968,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.681012293641512,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.682184868015685,0.7041015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.683357444440217,0.70068359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.684530020864749,0.70068359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.685699775482216,0.70068359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.686864326287635,0.70068359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.688026570951367,0.70068359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.689188799724815,0.70068359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.690353192139973,0.69384765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.691521775489658,0.69384765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.692694115097684,0.68701171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.693866655640927,0.68701171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.695039187982733,0.68701171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.696211712635692,0.68701171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.697384213709517,0.68017578125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.698555660386044,0.669921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.699725862494441,0.669921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.700894737507744,0.669921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.702062569400724,0.669921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.703229652912538,0.669921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.704395914742841,0.66650390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.705561511744122,0.66650390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.706725837522601,0.664794921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.707887687492157,0.664794921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.709047643954848,0.664794921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.710207377953547,0.661376953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.711367194479211,0.661376953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.7125261975248,0.661376953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.713684506523746,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.714842367006584,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.716000065511032,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.717157951110771,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.718316215001812,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.719474939711118,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.720633317397103,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.721790331594116,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.722947007481834,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.724103445527868,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.725259564743021,0.657958984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.726415335397084,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.727571659135583,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.728728591830811,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.72988507652252,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.731040916888801,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.732197228325144,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.73335362638917,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.734511170091486,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.735668105349664,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.736824900670815,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.737981913842648,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.739139141789624,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.740296868486513,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.741454663357851,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.74261290059422,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.743771122452894,0.654541015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.744929415048965,0.647705078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.746087714821295,0.647705078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.747245697300514,0.647705078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.748403415795966,0.647705078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.749560686800488,0.647705078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.75071757592558,0.647705078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.751874148782741,0.644287109375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.753030259796457,0.644287109375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.754186022761672,0.644287109375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.755341182921236,0.644287109375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.756495338917305,0.640869140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.757648859301973,0.640869140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.758801526737149,0.640869140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.759953607256959,0.640869140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.761104885573671,0.63873291015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.762255583126094,0.634033203125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.763405492827935,0.634033203125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.764554564957978,0.627197265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.765702815919099,0.627197265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.766850290819204,0.627197265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.767996603678142,0.627197265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.769141947742285,0.627197265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.770286590583527,0.627197265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.771430026275698,0.627197265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.772572722813321,0.620361328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.773714820133422,0.613525390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.774855960448293,0.613525390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.775996434396373,0.613525390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.777136204046014,0.613525390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.778275010026757,0.610107421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.779412964595777,0.6109619140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.780549592582293,0.61566162109375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.781686101135377,0.6041259765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.78282222780903,0.599853515625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.783958583610341,0.59814453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.785096166039138,0.59814453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.78623459424117,0.59814453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.787374171157031,0.5989990234375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.788514802470191,0.599853515625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.789656708081693,0.5989990234375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.790799064772252,0.59857177734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.791940113333542,0.59814453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.793080037785314,0.5989990234375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.794218906814607,0.5989990234375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.795356989531087,0.5989990234375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.796493780521172,0.59814453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.797629815441244,0.59814453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.798765657114947,0.59814453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.799900368015464,0.59814453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.801033661605076,0.59814453125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.802165764961081,0.5947265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.803298614647892,0.5947265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.80443175958645,0.5947265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.805566148067959,0.59130859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.806700515020694,0.59130859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.807837698654596,0.59130859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.80897579931172,0.59130859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.810115273709613,0.59130859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.811254427738857,0.587890625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.812393530509117,0.58447265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.81353265532074,0.58447265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.814672065644904,0.58447265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.815811761481608,0.58447265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.816951882767878,0.58447265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.818092428478536,0.58447265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.819233633379726,0.58447265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.820375127381586,0.5870361328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.821516663415813,0.57421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.82265797544828,0.57421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.823798659045604,0.57122802734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.824939643020575,0.5733642578125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.826080373776164,0.57379150390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.827221136312323,0.57464599609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.82836225766137,0.57379150390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.829503182688509,0.57080078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.830644551618448,0.57080078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.83178533722115,0.57080078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.832926497014435,0.57080078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.834066756187372,0.57080078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.835207426969951,0.57080078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.83634777533352,0.57421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.837488697797709,0.56866455078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.838629973948887,0.5673828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.839770287968938,0.5673828125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.840910589686831,0.56396484375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.842049933374316,0.560546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.843188710650028,0.560546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.844326579616545,0.560546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.845463694563408,0.560546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.846599078494384,0.560546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.847731948684789,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.84886148140275,0.5537109375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.849984127988811,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.851107549098119,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.852232404433797,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.853353499923005,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.854473694791864,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.855600877285413,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.856729599086248,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.857856232596079,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.858988670160659,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.860125085422392,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.861260603139316,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.862396873850714,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.863532273671975,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.864666653952047,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.865800052109985,0.546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.866932662929931,0.54345703125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.868064583803954,0.54345703125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.869195899821966,0.5400390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.870326752971353,0.5400390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.871457102757518,0.54345703125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.872587017354909,0.5400390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.873716699749104,0.5400390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.874846080740473,0.5400390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.875975158791246,0.5400390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.877104303478699,0.5400390625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.878233691133736,0.5357666015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.8793636626286,0.533203125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.880494777198805,0.533203125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.881628011840585,0.52850341796875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.882763438316518,0.5263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.883898715116218,0.5263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.88503242134065,0.5263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.886165527834971,0.5263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.887298333439056,0.5263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.888430701804008,0.5263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.889563350043012,0.5263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.89069735818286,0.5263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.891831248427044,0.5263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.892964983869098,0.52294921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.894099663501635,0.52294921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.895235283736527,0.52294921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.896371297640416,0.51953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.897506907110921,0.5186767578125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.898642029621079,0.51953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.899776425278845,0.51611328125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.900910147906153,0.51953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.902042541388007,0.517822265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.903173600598509,0.5126953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.904303530061006,0.5101318359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.905432535324023,0.5101318359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.906561140254375,0.50927734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.907687839375705,0.50927734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.908811318920255,0.50927734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.909931958204505,0.50927734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.911050167300327,0.50927734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.912167181036645,0.50927734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.913284683783669,0.50927734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.914404114893668,0.50927734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.915526904492294,0.50927734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.916649242499272,0.50244140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.917762857764955,0.50244140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.918868075783892,0.50201416015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.919964989334843,0.500732421875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.921054047446508,0.4998779296875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.922135837034252,0.4921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.923211387891063,0.48876953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.924281899989754,0.48876953125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.925348062763659,0.478515625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.926411597489458,0.47894287109375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.927474166496,0.478515625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.928528725773714,0.4759521484375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.929571298650627,0.47509765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.93060488275212,0.473388671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.931633632106248,0.4716796875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.932659963574105,0.4716796875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.933684796741862,0.47296142578125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.934705846996605,0.47210693359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.935721683187503,0.466552734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.936734568398697,0.466552734375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.937750262602209,0.46527099609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.938776122487414,0.46527099609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.939814608998129,0.46527099609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.940865891289001,0.46484375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.941905811000906,0.46484375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.942933814536818,0.4580078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.943958299656074,0.4580078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.944984413785839,0.4580078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.946017476070875,0.4580078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.947060819370316,0.4580078125,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.948115182838712,0.451171875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.949181489137772,0.4520263671875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.950261956756321,0.45330810546875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.951357967123975,0.4537353515625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.952467681068392,0.45416259765625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.953584322151896,0.4443359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.954699387021645,0.4443359375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.955813210911393,0.44390869140625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.956923996681163,0.44049072265625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.958031259420969,0.439208984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.959136791144887,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.96024227673572,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.961350427793717,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.962463115784381,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.963576781283868,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.96468855173872,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.965799233965343,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.966909721407827,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.968019317456581,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.969127701742955,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.970235145939563,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.971343099650472,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.972448488361825,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.973553597711716,0.4375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.97466150170141,0.42767333984375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.975770457012865,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.976880168906922,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.977981680388731,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.979083708561099,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.980170272923196,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.981259206988119,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.982358952085342,0.4281005859375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.983454968091485,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.98456593019216,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.985666541566212,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.986743593286072,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.987804445116653,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.988860287919324,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.989924872941704,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.99101520227617,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.99213182541903,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.993240660784462,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.994347473470389,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.995472256530899,0.42724609375,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.996603689419395,0.4263916015625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.997735736390518,0.4195556640625,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,0.99886784897314,0.4169921875,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1,0.41571044921875,,,,,,,,,,,,,,


==> ExtractedData/curves.csv <==
Ranks,Runtime-Strong-Zcurve,Speedup-Strong-Zcurve,Efficiency-Strong-Zcurve,Runtime-Weak-Zcurve,Efficiency-Weak-Zcurve,Runtime-Strong-Std,Speedup-Strong-Std,Efficiency-Strong-Std,Runtime-Weak-Std,Efficiency-Weak-Std
1,99265.220782,1,1,2644.97044433333,1,90525.430458,1,1,2377.29183866667,1
2,48518.91891,2.04590751426535,1.02295375713267,2696.874296,0.980754070835392,43304.0229913333,2.09046236826812,1.04523118413406,2423.54727833333,0.980914158316533
4,25608.9346173333,3.8761948618828,0.9690487154707,2759.26913,0.958576463446802,22415.3498493333,4.03854640085809,1.00963660021452,2461.642127,0.965734138440289
8,15413.551044,6.44012664561427,0.805015830701783,3118.26962133333,0.848217365887167,12825.012106,7.05850643335057,0.882313304168822,2801.848265,0.84847272722196
16,10197.6746113333,9.73410356432438,0.608381472770274,4080.45159933333,0.648205322363209,8411.71186066667,10.761832069082,0.672614504317625,3869.454021,0.614373972597894
32,5423.80362766667,18.3017726297558,0.571930394679869,4332.41089233333,0.610507754242307,4397.18817366667,20.5871176949232,0.643347427966349,4039.455068,0.588517955676557
64,2902.46653866667,34.2002980773726,0.534379657458947,4356.69105,0.607105349903876,2317.34729333333,39.0642484699761,0.610378882343377,4118.076479,0.57728210022072
128,1558.34681233333,63.6990559459411,0.497648874577665,4714.60828166667,0.561015950067077,1253.57436533333,72.2138494224303,0.564170698612737,4531.13085666667,0.524657511307348


==> ExtractedData/equationsofstate.csv <==
Ranks,Stiff-Runtime,Stiff-Efficiency,Tait-Runtime,Tait-Efficiency
1,6032.700617,1,4958.04434433333,1
2,6085.427247,0.99133559109987,5000.657948,0.99147840062052
4,6189.63078233333,0.974646280068716,5112.080462,0.969868213379724
8,7047.29539766667,0.856030615517749,5788.03286833333,0.856602658816795
16,9367.70525133333,0.643989157978828,7605.13390433333,0.651933865557356
32,9437.89594633333,0.639199738088205,7631.007492,0.649723427677292
64,9615.569091,0.627388827422237,7847.76558833333,0.631777833897597
128,9867.191017,0.611389868363384,7897.059524,0.627834237448168


==> ExtractedData/scalingnorms.csv <==
Ranks,Runtime-Linf,Speedup-Linf,Runtime-Lone,Speedup-Lone,Runtime-Ltwo,Speedup-Ltwo
1,86099.6453233333,1,73073.861624,1,97243.774065,1
2,41129.9745383333,2.09335518170788,35363.630376,2.06635633409381,46270.9163113333,2.10161764272608
4,21212.4828826667,4.0589140743014,18041.7496893333,4.05026468509331,23942.8007716667,4.06150370595223
8,11974.1219856667,7.19047671523614,10292.7084926667,7.09957555643041,13712.189057,7.09177605856868
16,7983.09084433333,10.785251853228,6635.457266,11.0126338991631,8985.151685,10.8227192455015
28,4817.266698,17.8731323634375,4038.31023866667,18.0951579510461,5321.703914,18.2730523224295
32,4190.21854633333,20.5477696142305,3454.98293666667,21.1502814814191,4638.68169033333,20.9636660923833
56,2512.092589,34.2740732170256,2092.28823633333,34.925332157896,2789.36646,34.8623156761554
64,2216.104704,38.8517948488292,1812.769611,40.3106170693635,2434.82325133333,39.9387405273661
112,1322.90875566667,65.0835856626743,1109.931063,65.8363965654685,1479.58305266667,65.7237685236639
128,1191.44980966667,72.264601181498,992.011265666667,73.662330412036,1310.66326666667,74.1943232393431
224,733.658388,117.356588204555,624.451208666667,117.020930714552,825.777407,117.760274428288


==> ExtractedData/sod_single_line_l5.csv <==
XCoordinate,Cell-Volume,Density,Pressure,Velocity
3.906250000000000000e-03,4.768371582031249471e-07,1.000000000000000000e+00,1.000000000000000000e+00,-1.693565231120990572e-16
1.171875000000000000e-02,4.768371582031249471e-07,1.000000000000000000e+00,1.000000000000000000e+00,-2.540358350077475437e-16
1.953125000000000000e-02,4.768371582031249471e-07,1.000000000000000000e+00,1.000000000000000000e+00,-1.058475345096868755e-17
2.734375000000000000e-02,4.768371582031249471e-07,1.000000000000000000e+00,1.000000000000000000e+00,-1.058478370862324783e-17
3.515625000000000000e-02,4.768371582031249471e-07,1.000000000000000000e+00,1.000000000000000000e+00,-1.058478370862324783e-17
4.296875000000000000e-02,4.768371582031249471e-07,1.000000000000000000e+00,1.000000000000000000e+00,-1.058480946128779593e-17
5.078125000000000000e-02,4.768371582031249471e-07,1.000000000000000000e+00,1.000000000000000000e+00,7.409434192005355385e-17
5.859375000000000000e-02,4.768371582031249471e-07,1.000000000000000000e+00,1.000000000000000000e+00,-1.058462009731887112e-17
6.640625000000000000e-02,4.768371582031249471e-07,1.000000000000000000e+00,1.000000000000000444e+00,-2.434522808507780311e-16
7.421875000000000000e-02,4.768371582031249471e-07,9.999999999999990008e-01,9.999999999999985567e-01,8.256213805301319239e-16
8.203125000000000000e-02,4.768371582031249471e-07,9.999999999999965583e-01,9.999999999999955591e-01,3.694129771039432296e-15
8.984375000000000000e-02,4.768371582031249471e-07,1.000000000000002665e+00,1.000000000000003109e+00,-2.730892905296876716e-15
9.765625000000000000e-02,4.768371582031249471e-07,1.000000000000019540e+00,1.000000000000027311e+00,-2.321267300593317238e-14
1.054687500000000000e-01,4.768371582031249471e-07,9.999999999999986677e-01,9.999999999999985567e-01,8.996632453543570255e-16
1.132812500000000000e-01,4.768371582031249471e-07,9.999999999998979705e-01,9.999999999998570033e-01,1.204772256239663539e-13
1.210937500000000000e-01,4.768371582031249471e-07,9.999999999999730216e-01,9.999999999999622524e-01,3.155808947497092663e-14
1.269531250000000000e-01,5.960464477539061838e-08,1.000000000000309752e+00,1.000000000000433875e+00,-3.667327287493269398e-13
1.308593750000000000e-01,5.960464477539061838e-08,1.000000000000842437e+00,1.000000000001178391e+00,-9.964422145385535082e-13
1.347656250000000000e-01,5.960464477539061838e-08,1.000000000000737632e+00,1.000000000001032285e+00,-8.725712286577336868e-13
1.386718750000000000e-01,5.960464477539061838e-08,9.999999999991494581e-01,9.999999999988090638e-01,1.006360525410749160e-12
1.425781250000000000e-01,5.960464477539061838e-08,9.999999999961267649e-01,9.999999999945785589e-01,4.581774632664609126e-12
1.464843750000000000e-01,5.960464477539061838e-08,9.999999999944645390e-01,9.999999999922501992e-01,6.549744153606711329e-12
1.503906250000000000e-01,5.960464477539061838e-08,9.999999999995523581e-01,9.999999999993739452e-01,5.292361939229414321e-13
1.542968750000000000e-01,5.960464477539061838e-08,1.000000000014459101e+00,1.000000000020242474e+00,-1.710828299365112424e-11
1.582031250000000000e-01,5.960464477539061838e-08,1.000000000031244562e+00,1.000000000043740345e+00,-3.696774511563357451e-11
1.621093750000000000e-01,5.960464477539061838e-08,1.000000000025248248e+00,1.000000000035345504e+00,-2.987275664020184139e-11
1.660156250000000000e-01,5.960464477539061838e-08,9.999999999624631375e-01,9.999999999474495915e-01,4.441341790917914934e-11
1.699218750000000000e-01,5.960464477539061838e-08,9.999999998388879874e-01,9.999999997744445368e-01,1.906293106840428698e-10
1.738281250000000000e-01,5.960464477539061838e-08,9.999999997702733179e-01,9.999999996783811573e-01,2.718171741224835625e-10
1.777343750000000000e-01,5.960464477539061838e-08,1.000000000038181014e+00,1.000000000053453464e+00,-4.517716568733233778e-11
1.816406250000000000e-01,5.960464477539061838e-08,1.000000000799666111e+00,1.000000001119536019e+00,-9.461812514171166431e-10
1.855468750000000000e-01,5.960464477539061838e-08,1.000000001350670020e+00,1.000000001890941626e+00,-1.598137509057623627e-09
1.884765625000000000e-01,7.450580596923827298e-09,1.000000000818635382e+00,1.000000001146089668e+00,-9.686225590909212072e-10
1.904296875000000000e-01,7.450580596923827298e-09,9.999999994271167036e-01,9.999999991979625635e-01,6.778452651142920533e-10
1.923828125000000000e-01,7.450580596923827298e-09,9.999999975714766176e-01,9.999999966000664431e-01,2.873468279011384952e-09
1.943359375000000000e-01,7.450580596923827298e-09,9.999999956264450374e-01,9.999999938770229857e-01,5.174860492598105200e-09
1.962890625000000000e-01,7.450580596923827298e-09,9.999999944929209850e-01,9.999999922900900673e-01,6.516063810956926115e-09
1.982421875000000000e-01,7.450580596923827298e-09,9.999999948497665381e-01,9.999999927896741081e-01,6.093838450843842969e-09
2.001953125000000000e-01,7.450580596923827298e-09,9.999999965470039998e-01,9.999999951658066211e-01,4.085639682634686665e-09
2.021484375000000000e-01,7.450580596923827298e-09,9.999999994076035348e-01,9.999999991706463032e-01,7.009323578150270678e-10
2.041015625000000000e-01,7.450580596923827298e-09,1.000000002317899428e+00,1.000000003245059554e+00,-2.742575372176290382e-09
2.060546875000000000e-01,7.450580596923827298e-09,1.000000005270439640e+00,1.000000007378615718e+00,-6.236068517776947531e-09
2.080078125000000000e-01,7.450580596923827298e-09,1.000000011381857901e+00,1.000000015934602526e+00,-1.346719681067704117e-08
2.099609375000000000e-01,7.450580596923827298e-09,1.000000022848406722e+00,1.000000031987770877e+00,-2.703459997949147128e-08
2.119140625000000000e-01,7.450580596923827298e-09,1.000000041252283811e+00,1.000000057753198890e+00,-4.881036080598484449e-08
2.138671875000000000e-01,7.450580596923827298e-09,1.000000059786492201e+00,1.000000083701088061e+00,-7.074032982016175259e-08
2.158203125000000000e-01,7.450580596923827298e-09,1.000000046844703894e+00,1.000000065582580255e+00,-5.542739458970184688e-08
2.177734375000000000e-01,7.450580596923827298e-09,9.999999727459241150e-01,9.999999618442929616e-01,3.224746714195974160e-08
2.197265625000000000e-01,7.450580596923827298e-09,9.999998066604662839e-01,9.999997293246847274e-01,2.287624154577759559e-07
2.216796875000000000e-01,7.450580596923827298e-09,9.999995653214979185e-01,9.999993914501593695e-01,5.143185923123668948e-07
2.236328125000000000e-01,7.450580596923827298e-09,9.999994147627450092e-01,9.999991806679040529e-01,6.924622509146323214e-07
2.255859375000000000e-01,7.450580596923827298e-09,9.999995387714440964e-01,9.999993542799434643e-01,5.457333187027325956e-07
2.275390625000000000e-01,7.450580596923827298e-09,1.000000215640135304e+00,1.000000301896176724e+00,-2.551488139792981351e-07
2.294921875000000000e-01,7.450580596923827298e-09,1.000001499426399043e+00,1.000002099198020966e+00,-1.774144701663590105e-06
2.314453125000000000e-01,7.450580596923827298e-09,1.000002739874360280e+00,1.000003835826865028e+00,-3.241860141580890088e-06
2.333984375000000000e-01,7.450580596923827298e-09,1.000003102254178877e+00,1.000004343155920905e+00,-3.670631411899469975e-06
2.353515625000000000e-01,7.450580596923827298e-09,1.000000897435843861e+00,1.000001256411132022e+00,-1.061857148224472557e-06
2.373046875000000000e-01,7.450580596923827298e-09,9.999954735915805859e-01,9.999936630366992318e-01,5.355740480770955532e-06
2.392578125000000000e-01,7.450580596923827298e-09,9.999895152798756737e-01,9.999853214026550585e-01,1.240572197784627069e-05
2.412109375000000000e-01,7.450580596923827298e-09,9.999860807652326544e-01,9.999805131352089704e-01,1.646953214821196128e-05
2.431640625000000000e-01,7.450580596923827298e-09,9.999905238718501677e-01,9.999867336311255572e-01,1.121204691850706242e-05
2.451171875000000000e-01,7.450580596923827298e-09,1.000007673060771651e+00,1.000010742458060209e+00,-9.078355767415190492e-06
2.470703125000000000e-01,7.450580596923827298e-09,1.000038594205217235e+00,1.000054035594814650e+00,-4.566828495421219419e-05
2.490234375000000000e-01,7.450580596923827298e-09,1.000068923038236024e+00,1.000096490609452271e+00,-8.154626330100026032e-05
2.509765625000000000e-01,7.450580596923827298e-09,1.000037108904463734e+00,1.000051955225311318e+00,-4.390997616392104051e-05
2.529296875000000000e-01,7.450580596923827298e-09,9.998720899762297831e-01,9.998209414566145981e-01,1.513372653171611495e-04
2.548828125000000000e-01,7.450580596923827298e-09,9.994385044311941968e-01,9.992140145654976324e-01,6.644853982502884650e-04
2.568359375000000000e-01,7.450580596923827298e-09,9.985009996742998384e-01,9.979019993298775537e-01,1.774719327337711313e-03
2.587890625000000000e-01,7.450580596923827298e-09,9.965537129222010737e-01,9.951784622542190206e-01,4.083397875235034516e-03
2.607421875000000000e-01,7.450580596923827298e-09,9.931552938885419568e-01,9.904306405216029008e-01,8.120912387859818143e-03
2.626953125000000000e-01,7.450580596923827298e-09,9.884148712411782167e-01,9.838186362865536383e-01,1.377145002212817708e-02
2.646484375000000000e-01,7.450580596923827298e-09,9.827491934369052551e-01,9.759326295777999150e-01,2.055348550714109629e-02
2.666015625000000000e-01,7.450580596923827298e-09,9.765505029642446155e-01,9.673255328867766956e-01,2.800951577907567075e-02
2.685546875000000000e-01,7.450580596923827298e-09,9.700976261417654234e-01,9.583886864623302193e-01,3.581163024100703085e-02
2.705078125000000000e-01,7.450580596923827298e-09,9.635561205355920311e-01,9.493533442800931033e-01,4.376339377968067185e-02
2.724609375000000000e-01,7.450580596923827298e-09,9.570122870138004778e-01,9.403393037473491978e-01,5.176131574819742981e-02
2.744140625000000000e-01,7.450580596923827298e-09,9.505056908677442795e-01,9.314009679118272489e-01,5.975722204564927476e-02
2.763671875000000000e-01,7.450580596923827298e-09,9.440498643502795995e-01,9.225565309121461777e-01,6.773413324690059911e-02
2.783203125000000000e-01,7.450580596923827298e-09,9.376443304153541103e-01,9.138048722227649634e-01,7.569215033980485063e-02
2.802734375000000000e-01,7.450580596923827298e-09,9.312819500381503968e-01,9.051358143901804265e-01,8.363972486335219392e-02
2.822265625000000000e-01,7.450580596923827298e-09,9.249542821272802584e-01,8.965375190140366657e-01,9.158713719841303502e-02
2.841796875000000000e-01,7.450580596923827298e-09,9.186551618621507931e-01,8.880013531537486182e-01,9.954201286117587977e-02
2.861328125000000000e-01,7.450580596923827298e-09,9.123821444316387863e-01,8.795237953469504655e-01,1.075074091545896449e-01
2.880859375000000000e-01,7.450580596923827298e-09,9.061358783358587354e-01,8.711055236900104859e-01,1.154824897278032142e-01
2.900390625000000000e-01,7.450580596923827298e-09,8.999183688289451588e-01,8.627490278438658677e-01,1.234646519068537396e-01
2.919921875000000000e-01,7.450580596923827298e-09,8.937314833258966917e-01,8.544565833947733724e-01,1.314514127300527857e-01
2.939453125000000000e-01,7.450580596923827298e-09,8.875765357473868189e-01,8.462296993386505539e-01,1.394409542345157182e-01
2.958984375000000000e-01,7.450580596923827298e-09,8.814547597055509831e-01,8.380697579470843817e-01,1.474315235507896726e-01
2.978515625000000000e-01,7.450580596923827298e-09,8.753676637254985682e-01,8.299784877728810795e-01,1.554209677631570030e-01
2.998046875000000000e-01,7.450580596923827298e-09,8.693163405745293337e-01,8.219570447411050917e-01,1.634076368589014727e-01
3.017578125000000000e-01,7.450580596923827298e-09,8.632999084451158378e-01,8.140039627343949036e-01,1.713924719326545554e-01
3.037109375000000000e-01,7.450580596923827298e-09,8.573146500869281983e-01,8.061140569510841791e-01,1.793802293483256483e-01
3.056640625000000000e-01,7.450580596923827298e-09,8.513556561134040246e-01,7.982806323963689277e-01,1.873773763329023567e-01
3.076171875000000000e-01,7.450580596923827298e-09,8.454209660239749846e-01,7.905009259298088065e-01,1.953865349831227505e-01
3.095703125000000000e-01,7.450580596923827298e-09,8.395153537354744788e-01,7.827809911999777936e-01,2.034012243452790469e-01
3.115234375000000000e-01,7.450580596923827298e-09,8.336497058774908764e-01,7.751347709799787378e-01,2.114064492517487570e-01
3.134765625000000000e-01,7.450580596923827298e-09,8.278344568777815660e-01,7.675754563912081663e-01,2.193875049041569270e-01
3.154296875000000000e-01,7.450580596923827298e-09,8.220706569426037280e-01,7.601039520508522385e-01,2.273423320748606535e-01
3.173828125000000000e-01,7.450580596923827298e-09,8.163460394948227616e-01,7.527039503679536780e-01,2.352873713835868796e-01
3.193359375000000000e-01,7.450580596923827298e-09,8.106411926737385754e-01,7.453501284864781917e-01,2.432494324202792435e-01
3.212890625000000000e-01,7.450580596923827298e-09,8.049429055417508527e-01,7.380254064439367712e-01,2.512472020451977928e-01
3.232421875000000000e-01,7.450580596923827298e-09,7.992542284465641300e-01,7.307336954550195385e-01,2.592767912987872791e-01
3.251953125000000000e-01,7.450580596923827298e-09,7.935919354642663182e-01,7.234963806730585478e-01,2.673146826031160272e-01
3.271484375000000000e-01,7.450580596923827298e-09,7.879725675339758206e-01,7.163343200157393786e-01,2.753371351843045267e-01
3.291015625000000000e-01,7.450580596923827298e-09,7.823991401815015845e-01,7.092509671781865865e-01,2.833393365181399726e-01
3.310546875000000000e-01,7.450580596923827298e-09,7.768612516202719753e-01,7.022327476650681577e-01,2.913358011876903131e-01
3.330078125000000000e-01,7.450580596923827298e-09,7.713488158534731465e-01,6.952666334507821011e-01,2.993409234972851940e-01
3.349609375000000000e-01,7.450580596923827298e-09,7.658646014076948561e-01,6.883559141403751136e-01,3.073506083335195149e-01
3.369140625000000000e-01,7.450580596923827298e-09,7.604202794440447777e-01,6.815150083559803340e-01,3.153475560415537893e-01
3.388671875000000000e-01,7.450580596923827298e-09,7.550188429213279262e-01,6.747473171749763798e-01,3.233269141954880910e-01
3.408203125000000000e-01,7.450580596923827298e-09,7.496449000652515293e-01,6.680332690454019451e-01,3.313111015925731540e-01
3.427734375000000000e-01,7.450580596923827298e-09,7.442791613657333549e-01,6.613486647329287482e-01,3.393288921951200798e-01
3.447265625000000000e-01,7.450580596923827298e-09,7.389240559621064186e-01,6.546965007008109794e-01,3.473770249372993835e-01
3.466796875000000000e-01,7.450580596923827298e-09,7.336073177964489433e-01,6.481110388944070211e-01,3.554138017519368198e-01
3.486328125000000000e-01,7.450580596923827298e-09,7.283513545702814396e-01,6.416195715513526299e-01,3.634046811645771924e-01
3.505859375000000000e-01,7.450580596923827298e-09,7.231413672816218163e-01,6.352033624913885346e-01,3.713713107617503395e-01
3.525390625000000000e-01,7.450580596923827298e-09,7.179379054721278797e-01,6.288136309764233989e-01,3.793739006949177761e-01
3.544921875000000000e-01,7.450580596923827298e-09,7.127276925702817900e-01,6.224341720227776209e-01,3.874334500221360833e-01
3.564453125000000000e-01,7.450580596923827298e-09,7.075479535878929083e-01,6.161104495264594361e-01,3.954927694648558423e-01
3.583984375000000000e-01,7.450580596923827298e-09,7.024411227848601502e-01,6.098938501080490848e-01,4.034850019020720935e-01
3.603515625000000000e-01,7.450580596923827298e-09,6.973916340343643272e-01,6.037647380706059330e-01,4.114334180824024689e-01
3.623046875000000000e-01,7.450580596923827298e-09,6.923373354517449174e-01,5.976476751031523094e-01,4.194354458121095086e-01
3.642578125000000000e-01,7.450580596923827298e-09,6.872571942730786310e-01,5.915171773423463231e-01,4.275257845209080032e-01
3.662109375000000000e-01,7.450580596923827298e-09,6.822133470757998364e-01,5.854486271076401183e-01,4.356054409848932329e-01
3.681640625000000000e-01,7.450580596923827298e-09,6.772707054502447033e-01,5.795187013597015158e-01,4.435702801031389808e-01
3.701171875000000000e-01,7.450580596923827298e-09,6.723889675358704077e-01,5.736795280932394103e-01,4.514817170296584470e-01
3.720703125000000000e-01,7.450580596923827298e-09,6.674770103342740901e-01,5.678206820554757561e-01,4.594894684280952379e-01
3.740234375000000000e-01,7.450580596923827298e-09,6.625429241181941542e-01,5.619528958782660233e-01,4.675808321964461944e-01
3.759765625000000000e-01,7.450580596923827298e-09,6.576663269115640142e-01,5.561710254942510145e-01,4.756246127836135096e-01
3.779296875000000000e-01,7.450580596923827298e-09,6.528454353464397952e-01,5.504711124464960470e-01,4.836251427163711369e-01
3.798828125000000000e-01,7.450580596923827298e-09,6.480551582776152841e-01,5.448226067827414143e-01,4.916245112880438528e-01
3.818359375000000000e-01,7.450580596923827298e-09,6.432776627855584239e-01,5.392057412254391835e-01,4.996495392681564174e-01
3.837890625000000000e-01,7.450580596923827298e-09,6.385296118677215027e-01,5.336415899110499295e-01,5.076692820058816835e-01
3.857421875000000000e-01,7.450580596923827298e-09,6.338111604155871603e-01,5.281293571814953403e-01,5.156848159638220963e-01
3.876953125000000000e-01,7.450580596923827298e-09,6.291202943797286062e-01,5.226654224148573613e-01,5.237016896385580100e-01
3.896484375000000000e-01,7.450580596923827298e-09,6.244573948704807975e-01,5.172499961237591037e-01,5.317195338277950212e-01
3.916015625000000000e-01,7.450580596923827298e-09,6.198224512539736164e-01,5.118829710713617143e-01,5.397377752666769890e-01
3.935546875000000000e-01,7.450580596923827298e-09,6.152150641038015566e-01,5.065636820842347454e-01,5.477562747619416639e-01
3.955078125000000000e-01,7.450580596923827298e-09,6.106349077951247484e-01,5.012916006137247971e-01,5.557747269406881907e-01
3.974609375000000000e-01,7.450580596923827298e-09,6.060818088299695372e-01,4.960663200795318861e-01,5.637930099878240009e-01
3.994140625000000000e-01,7.450580596923827298e-09,6.015555830730910936e-01,4.908873398762634288e-01,5.718113419763825034e-01
4.013671875000000000e-01,7.450580596923827298e-09,5.970558398881908868e-01,4.857541820498263996e-01,5.798299513727575016e-01
4.033203125000000000e-01,7.450580596923827298e-09,5.925822028378533446e-01,4.806663887764108800e-01,5.878492999309056222e-01
4.052734375000000000e-01,7.450580596923827298e-09,5.881343861829879671e-01,4.756235271851884105e-01,5.958699075858685523e-01
4.072265625000000000e-01,7.450580596923827298e-09,5.837123093159428677e-01,4.706254123323344030e-01,6.038919866415881632e-01
4.091796875000000000e-01,7.450580596923827298e-09,5.793161169470341099e-01,4.656718565251176112e-01,6.119157023685772856e-01
4.111328125000000000e-01,7.450580596923827298e-09,5.749462489114214314e-01,4.607629780766346883e-01,6.199403680298452013e-01
4.130859375000000000e-01,7.450580596923827298e-09,5.706031643090957450e-01,4.558988798061824887e-01,6.279650723637693055e-01
4.150390625000000000e-01,7.450580596923827298e-09,5.662870990007899952e-01,4.510794104594411658e-01,6.359890062984491221e-01
4.169921875000000000e-01,7.450580596923827298e-09,5.619982369592869675e-01,4.463045160575017101e-01,6.440111138199895446e-01
4.189453125000000000e-01,7.450580596923827298e-09,5.577360833501612269e-01,4.415734273168352986e-01,6.520317608497464557e-01
4.208984375000000000e-01,7.450580596923827298e-09,5.535000938835819007e-01,4.368854238216164920e-01,6.600514776472281575e-01
4.228515625000000000e-01,7.450580596923827298e-09,5.492897382906162251e-01,4.322398652571426969e-01,6.680710975612491609e-01
4.248046875000000000e-01,7.450580596923827298e-09,5.451043385307510203e-01,4.276359110736892011e-01,6.760920439936499715e-01
4.267578125000000000e-01,7.450580596923827298e-09,5.409442894199533169e-01,4.230737576724510340e-01,6.841139609498204655e-01
4.287109375000000000e-01,7.450580596923827298e-09,5.368098568908536983e-01,4.185535198923909239e-01,6.921364136070264905e-01
4.306640625000000000e-01,7.450580596923827298e-09,5.327003055219849958e-01,4.140746480702673371e-01,7.001597632118343739e-01
4.326171875000000000e-01,7.450580596923827298e-09,5.286155078452686729e-01,4.096368508532860497e-01,7.081836889074387686e-01
4.345703125000000000e-01,7.450580596923827298e-09,5.245557194224637065e-01,4.052388270135174331e-01,7.162097149721358136e-01
4.365234375000000000e-01,7.450580596923827298e-09,5.205182779760386680e-01,4.008783896474480413e-01,7.242405495406255556e-01
4.384765625000000000e-01,7.450580596923827298e-09,5.165051057509045807e-01,3.965582253178897565e-01,7.322703481839017980e-01
4.404296875000000000e-01,7.450580596923827298e-09,5.125201327046721156e-01,3.922832850867747911e-01,7.402897460758329773e-01
4.423828125000000000e-01,7.450580596923827298e-09,5.085626745253414294e-01,3.880516165329790934e-01,7.483019468320342149e-01
4.443359375000000000e-01,7.450580596923827298e-09,5.046270786879142323e-01,3.838544241531425816e-01,7.563234946829374694e-01
4.462890625000000000e-01,7.450580596923827298e-09,5.007233490873539417e-01,3.797021130526100352e-01,7.643347190285317838e-01
4.482421875000000000e-01,7.450580596923827298e-09,4.968406525740428070e-01,3.755853261348966465e-01,7.723528597215495450e-01
4.501953125000000000e-01,7.450580596923827298e-09,4.929823709425653622e-01,3.715089129642192289e-01,7.803663299866625547e-01
4.521484375000000000e-01,7.450580596923827298e-09,4.891459366784445262e-01,3.674689298247879043e-01,7.883812612889992133e-01
4.541015625000000000e-01,7.450580596923827298e-09,4.853348153847253377e-01,3.634672149241832684e-01,7.963942230605813855e-01
4.560546875000000000e-01,7.450580596923827298e-09,4.815481757751489122e-01,3.595026117895351869e-01,8.044082035085137194e-01
4.580078125000000000e-01,7.450580596923827298e-09,4.777861893597765697e-01,3.555762312484004872e-01,8.124206980440814574e-01
4.599609375000000000e-01,7.450580596923827298e-09,4.740480703799503925e-01,3.516876970515102618e-01,8.204315308001831619e-01
4.619140625000000000e-01,7.450580596923827298e-09,4.703349921155982605e-01,3.478376378142534198e-01,8.284385454711763463e-01
4.638671875000000000e-01,7.450580596923827298e-09,4.666472769168486523e-01,3.440256653385351249e-01,8.364417726005111131e-01
4.658203125000000000e-01,7.450580596923827298e-09,4.629847994825438406e-01,3.402515239332217223e-01,8.444408872084545603e-01
4.677734375000000000e-01,7.450580596923827298e-09,4.593475832033465101e-01,3.365153626630922323e-01,8.524348324502668550e-01
4.697265625000000000e-01,7.450580596923827298e-09,4.557370975196043394e-01,3.328184256210010017e-01,8.604203633885610936e-01
4.716796875000000000e-01,7.450580596923827298e-09,4.521553437138672304e-01,3.291621132396356786e-01,8.683934916721397501e-01
4.736328125000000000e-01,7.450580596923827298e-09,4.486038191689993848e-01,3.255474848537038279e-01,8.763501833049039957e-01
4.755859375000000000e-01,7.450580596923827298e-09,4.450835452418537286e-01,3.219756418275293020e-01,8.842860975912070209e-01
4.775390625000000000e-01,7.450580596923827298e-09,4.415967129417702752e-01,3.184491953001027387e-01,8.921942549126934408e-01
4.794921875000000000e-01,7.450580596923827298e-09,4.381513109632326208e-01,3.149763697497421355e-01,9.000558142234916792e-01
4.814453125000000000e-01,7.450580596923827298e-09,4.347760778084862054e-01,3.115856446452119344e-01,9.078048629351288534e-01
4.833984375000000000e-01,7.450580596923827298e-09,4.315601151586178075e-01,3.083650929971823995e-01,9.152340296760482774e-01
4.853515625000000000e-01,7.450580596923827298e-09,4.287338193192323232e-01,3.055427456338207226e-01,9.218005618410439750e-01
4.873046875000000000e-01,7.450580596923827298e-09,4.267434047623755444e-01,3.035591102812922326e-01,9.264477001487684271e-01
4.892578125000000000e-01,7.450580596923827298e-09,4.260118051610339296e-01,3.028304546122413399e-01,9.281620839866361328e-01
4.912109375000000000e-01,7.450580596923827298e-09,4.262398509475118780e-01,3.030569302110683316e-01,9.276300611733866441e-01
4.931640625000000000e-01,7.450580596923827298e-09,4.264705886676065094e-01,3.032859691301728056e-01,9.270921610271207758e-01
4.951171875000000000e-01,7.450580596923827298e-09,4.263374026373594750e-01,3.031527598524023648e-01,9.274054398057701709e-01
4.970703125000000000e-01,7.450580596923827298e-09,4.262701104348088355e-01,3.030852268903495572e-01,9.275635035871933054e-01
4.990234375000000000e-01,7.450580596923827298e-09,4.263291170330212321e-01,3.031434654174054444e-01,9.274246338937058853e-01
5.009765625000000000e-01,7.450580596923827298e-09,4.263073999992262886e-01,3.031214013564293985e-01,9.274738674100856395e-01
5.029296875000000000e-01,7.450580596923827298e-09,4.263047714235889130e-01,3.031184487009910278e-01,9.274786457035777421e-01
5.048828125000000000e-01,7.450580596923827298e-09,4.263225914811796802e-01,3.031359945372769094e-01,9.274366410804404381e-01
5.068359375000000000e-01,7.450580596923827298e-09,4.263124392188914480e-01,3.031257992224799525e-01,9.274613518868947137e-01
5.087890625000000000e-01,7.450580596923827298e-09,4.263160346552128943e-01,3.031293204547134135e-01,9.274547330827900282e-01
5.107421875000000000e-01,7.450580596923827298e-09,4.263101625357650915e-01,3.031234239774289740e-01,9.274705130296638789e-01
5.126953125000000000e-01,7.450580596923827298e-09,4.263114755259365118e-01,3.031247354552617512e-01,9.274691085937494250e-01
5.146484375000000000e-01,7.450580596923827298e-09,4.263130724503589875e-01,3.031264417890855434e-01,9.274660201248164926e-01
5.166015625000000000e-01,7.450580596923827298e-09,4.263153762991732654e-01,3.031289632703732528e-01,9.274596466695573804e-01
5.185546875000000000e-01,7.450580596923827298e-09,4.263157748480660425e-01,3.031296657308866216e-01,9.274558919968827198e-01
5.205078125000000000e-01,7.450580596923827298e-09,4.263148249781591459e-01,3.031291137457889917e-01,9.274540112061725461e-01
5.224609375000000000e-01,7.450580596923827298e-09,4.263133801386131960e-01,3.031282138253006964e-01,9.274532980256209314e-01
5.244140625000000000e-01,7.450580596923827298e-09,4.263124505038426437e-01,3.031279532808113242e-01,9.274528869126149599e-01
5.263671875000000000e-01,7.450580596923827298e-09,4.263123842948309261e-01,3.031284481590262869e-01,9.274529837889187167e-01
5.283203125000000000e-01,7.450580596923827298e-09,4.263130764325220312e-01,3.031291666171270216e-01,9.274539752485965183e-01
5.302734375000000000e-01,7.450580596923827298e-09,4.263144801239458492e-01,3.031296625775268261e-01,9.274553066417786651e-01
5.322265625000000000e-01,7.450580596923827298e-09,4.263166063937698369e-01,3.031298853253872050e-01,9.274558686345825143e-01
5.341796875000000000e-01,7.450580596923827298e-09,4.263191630998768855e-01,3.031299961600426585e-01,9.274551984224078671e-01
5.361328125000000000e-01,7.450580596923827298e-09,4.263214395072862373e-01,3.031301341169214680e-01,9.274538787490101965e-01
5.380859375000000000e-01,7.450580596923827298e-09,4.263225939359441274e-01,3.031303126044560536e-01,9.274528774556366484e-01
5.400390625000000000e-01,7.450580596923827298e-09,4.263221266640905283e-01,3.031304443150104611e-01,9.274526427760075853e-01
5.419921875000000000e-01,7.450580596923827298e-09,4.263201622918192935e-01,3.031304073783094299e-01,9.274529039798418140e-01
5.439453125000000000e-01,7.450580596923827298e-09,4.263174327278359543e-01,3.031301863491433490e-01,9.274531249320366877e-01
5.458984375000000000e-01,7.450580596923827298e-09,4.263149583249882246e-01,3.031299776055698669e-01,9.274530019241954415e-01
5.478515625000000000e-01,7.450580596923827298e-09,4.263134910861765547e-01,3.031300304949110513e-01,9.274527611696716800e-01
5.498046875000000000e-01,7.450580596923827298e-09,4.263131059902399156e-01,3.031303600987617641e-01,9.274529304970595689e-01
5.517578125000000000e-01,7.450580596923827298e-09,4.263133300119098523e-01,3.031307080692509093e-01,9.274535076707548509e-01
5.537109375000000000e-01,7.450580596923827298e-09,4.263136354225739999e-01,3.031308043434534638e-01,9.274538270748009516e-01
5.556640625000000000e-01,7.450580596923827298e-09,4.263136220120958830e-01,3.031303907086919103e-01,9.274531254882051323e-01
5.576171875000000000e-01,7.450580596923827298e-09,4.263132303105447996e-01,3.031295821066494200e-01,9.274516871130900064e-01
5.595703125000000000e-01,7.450580596923827298e-09,4.263126426601725472e-01,3.031287640391520100e-01,9.274501631264264745e-01
5.615234375000000000e-01,7.450580596923827298e-09,4.263120420288983303e-01,3.031283562516307040e-01,9.274493394193586981e-01
5.644531250000000000e-01,5.960464477539061838e-08,4.263112147705155341e-01,3.031291834288967202e-01,9.274514796402021366e-01
5.683593750000000000e-01,5.960464477539061838e-08,4.263093454911856539e-01,3.031301317974498533e-01,9.274542211836831473e-01
5.722656250000000000e-01,5.960464477539061838e-08,4.263071708744884392e-01,3.031299244187986575e-01,9.274541917008253256e-01
5.761718750000000000e-01,5.960464477539061838e-08,4.263059348062352982e-01,3.031293436105708672e-01,9.274527391299544066e-01
5.800781250000000000e-01,5.960464477539061838e-08,4.263054307293877576e-01,3.031293899850989182e-01,9.274522617574032513e-01
5.839843750000000000e-01,5.960464477539061838e-08,4.263042037273993556e-01,3.031296454974840571e-01,9.274527397165480691e-01
5.878906250000000000e-01,5.960464477539061838e-08,4.263030754684781209e-01,3.031297757831614148e-01,9.274529281972768713e-01
5.917968750000000000e-01,5.960464477539061838e-08,4.263046129601285594e-01,3.031299105174898312e-01,9.274528340272445437e-01
5.957031250000000000e-01,5.960464477539061838e-08,4.263095110949870481e-01,3.031302220595165631e-01,9.274526993798146712e-01
5.996093750000000000e-01,5.960464477539061838e-08,4.263149744950451292e-01,3.031304394292249071e-01,9.274527351419776799e-01
6.035156250000000000e-01,5.960464477539061838e-08,4.263182881513339351e-01,3.031306558956143871e-01,9.274523051851464306e-01
6.074218750000000000e-01,5.960464477539061838e-08,4.263189908263322891e-01,3.031307922425384160e-01,9.274518747158452259e-01
6.113281250000000000e-01,5.960464477539061838e-08,4.263184315178614736e-01,3.031308888682433533e-01,9.274516995964677823e-01
6.152343750000000000e-01,5.960464477539061838e-08,4.263175268603383028e-01,3.031307929157032732e-01,9.274520768182319408e-01
6.191406250000000000e-01,5.960464477539061838e-08,4.263169747893004180e-01,3.031307359773918186e-01,9.274521590064973564e-01
6.230468750000000000e-01,5.960464477539061838e-08,4.263164901054014577e-01,3.031306371651644183e-01,9.274521512224149777e-01
6.259765625000000000e-01,7.450580596923827298e-09,4.263159804627916771e-01,3.031305657023977140e-01,9.274521776154110997e-01
6.279296875000000000e-01,7.450580596923827298e-09,4.263154410366901126e-01,3.031304985255018902e-01,9.274523471698817856e-01
6.298828125000000000e-01,7.450580596923827298e-09,4.263147729541036934e-01,3.031304485951592520e-01,9.274525885766647937e-01
6.318359375000000000e-01,7.450580596923827298e-09,4.263139353530510101e-01,3.031303302483820961e-01,9.274530992306425636e-01
6.337890625000000000e-01,7.450580596923827298e-09,4.263131659176201960e-01,3.031302936821710925e-01,9.274534882437468486e-01
6.357421875000000000e-01,7.450580596923827298e-09,4.263125982717916873e-01,3.031303867180521472e-01,9.274535896998352680e-01
6.376953125000000000e-01,7.450580596923827298e-09,4.263120951510102619e-01,3.031304425412762460e-01,9.274537406846811161e-01
6.396484375000000000e-01,7.450580596923827298e-09,4.263114619443644226e-01,3.031303877636704058e-01,9.274540763949107314e-01
6.416015625000000000e-01,7.450580596923827298e-09,4.263105908464381866e-01,3.031303301041517462e-01,9.274543339791613272e-01
6.435546875000000000e-01,7.450580596923827298e-09,4.263092305747716582e-01,3.031302998669849758e-01,9.274544632776116071e-01
6.455078125000000000e-01,7.450580596923827298e-09,4.263070549154415190e-01,3.031302103818183658e-01,9.274547048358687817e-01
6.474609375000000000e-01,7.450580596923827298e-09,4.263041751707771776e-01,3.031301274347426578e-01,9.274549438427648340e-01
6.494140625000000000e-01,7.450580596923827298e-09,4.263012026023669243e-01,3.031301893611071940e-01,9.274548739896786298e-01
6.513671875000000000e-01,7.450580596923827298e-09,4.262987798831451292e-01,3.031303105837859779e-01,9.274546968143263515e-01
6.533203125000000000e-01,7.450580596923827298e-09,4.262976717242442648e-01,3.031303624008872544e-01,9.274546897426884096e-01
6.552734375000000000e-01,7.450580596923827298e-09,4.262987171005265807e-01,3.031303737150760624e-01,9.274547663183688728e-01
6.567382812500000000e-01,9.313225746154784122e-10,4.263006026392925363e-01,3.031304097541986931e-01,9.274547401718020723e-01
6.577148437500000000e-01,9.313225746154784122e-10,4.263022161231073137e-01,3.031304589127065130e-01,9.274546589448372513e-01
6.586914062500000000e-01,9.313225746154784122e-10,4.263037511035035476e-01,3.031304996822658526e-01,9.274545982214783546e-01
6.596679687500000000e-01,9.313225746154784122e-10,4.263049486066184390e-01,3.031305295679163625e-01,9.274545688327257009e-01
6.606445312500000000e-01,9.313225746154784122e-10,4.263055893236267213e-01,3.031305489288635968e-01,9.274545767481078284e-01
6.616210937500000000e-01,9.313225746154784122e-10,4.263055343182774459e-01,3.031305755513516442e-01,9.274545859979587137e-01
6.625976562500000000e-01,9.313225746154784122e-10,4.263047183419313435e-01,3.031306300048814961e-01,9.274545533923242990e-01
6.635742187500000000e-01,9.313225746154784122e-10,4.263030944372241393e-01,3.031307234236788606e-01,9.274544555228250164e-01
6.645507812500000000e-01,9.313225746154784122e-10,4.263005132186062363e-01,3.031308478106546911e-01,9.274543115277793515e-01
6.655273437500000000e-01,9.313225746154784122e-10,4.262967260040776973e-01,3.031309790736020915e-01,9.274541744613293837e-01
6.665039062500000000e-01,9.313225746154784122e-10,4.262914129738127333e-01,3.031310911766465499e-01,9.274540993189429594e-01
6.674804687500000000e-01,9.313225746154784122e-10,4.262841151454382915e-01,3.031311704538847684e-01,9.274541074401826402e-01
6.684570312500000000e-01,9.313225746154784122e-10,4.262744599694432979e-01,3.031312209246941336e-01,9.274541776261236992e-01
6.694335937500000000e-01,9.313225746154784122e-10,4.262625642590243125e-01,3.031312580546997038e-01,9.274542572940515095e-01
6.704101562500000000e-01,9.313225746154784122e-10,4.262491585748147682e-01,3.031312979470778268e-01,9.274542945676292893e-01
6.713867187500000000e-01,9.313225746154784122e-10,4.262349816842145311e-01,3.031313446743166828e-01,9.274542630714671665e-01
6.721191406250000000e-01,1.164153218269348015e-10,4.262246967663282371e-01,3.031313785717936748e-01,9.274542026194159128e-01
6.726074218750000000e-01,1.164153218269348015e-10,4.262185804931902799e-01,3.031313945920419139e-01,9.274541534625787564e-01
6.730957031250000000e-01,1.164153218269348015e-10,4.262132956417007401e-01,3.031314031780518170e-01,9.274541021276835329e-01
6.735839843750000000e-01,1.164153218269348015e-10,4.262092205278144030e-01,3.031314016392988586e-01,9.274540540650988429e-01
6.740722656250000000e-01,1.164153218269348015e-10,4.262064567396860459e-01,3.031313897879957531e-01,9.274540094148162606e-01
6.745605468750000000e-01,1.164153218269348015e-10,4.262048752717931821e-01,3.031313693461613057e-01,9.274539641100220111e-01
6.750488281250000000e-01,1.164153218269348015e-10,4.262045261424819986e-01,3.031313414471195067e-01,9.274539159862725812e-01
6.755371093750000000e-01,1.164153218269348015e-10,4.262050435994776953e-01,3.031313106706619021e-01,9.274538554024838177e-01
6.760253906250000000e-01,1.164153218269348015e-10,4.262065578174850655e-01,3.031312784798103066e-01,9.274537801746342014e-01
6.765136718750000000e-01,1.164153218269348015e-10,4.262092549367231253e-01,3.031312470721163055e-01,9.274536870169072245e-01
6.770019531250000000e-01,1.164153218269348015e-10,4.262133290756373594e-01,3.031312172873326105e-01,9.274535758368194216e-01
6.774902343750000000e-01,1.164153218269348015e-10,4.262199677087417093e-01,3.031311877225209006e-01,9.274534521589816727e-01
6.779785156250000000e-01,1.164153218269348015e-10,4.262289013143997218e-01,3.031311585143969811e-01,9.274533180468426119e-01
6.784667968750000000e-01,1.164153218269348015e-10,4.262413519206655899e-01,3.031311285565707614e-01,9.274531786642578046e-01
6.789550781250000000e-01,1.164153218269348015e-10,4.262555035091264988e-01,3.031310977944244311e-01,9.274530369399034413e-01
6.794433593750000000e-01,1.164153218269348015e-10,4.262700480800019620e-01,3.031310668949650511e-01,9.274528944981073053e-01
6.799316406250000000e-01,1.164153218269348015e-10,4.262800109202316556e-01,3.031310359554953426e-01,9.274527541543130527e-01
6.804199218750000000e-01,1.164153218269348015e-10,4.262811112014606718e-01,3.031310054469453785e-01,9.274526185506871689e-01
6.809082031250000000e-01,1.164153218269348015e-10,4.262615001205757870e-01,3.031309755692031538e-01,9.274524901775867969e-01
6.813964843750000000e-01,1.164153218269348015e-10,4.262176001417131155e-01,3.031309462483830486e-01,9.274523725511180094e-01
6.818847656250000000e-01,1.164153218269348015e-10,4.261218908968266716e-01,3.031309176589764842e-01,9.274522677336408671e-01
6.823730468750000000e-01,1.164153218269348015e-10,4.259607739423106332e-01,3.031308900502300840e-01,9.274521774641463212e-01
6.828613281250000000e-01,1.164153218269348015e-10,4.256725829150677654e-01,3.031308635533364604e-01,9.274521030904245844e-01
6.833496093750000000e-01,1.164153218269348015e-10,4.252173477001328084e-01,3.031308384073244655e-01,9.274520452409709126e-01
6.838378906250000000e-01,1.164153218269348015e-10,4.244268490854363751e-01,3.031308147086562155e-01,9.274520044380802908e-01
6.843261718750000000e-01,1.164153218269348015e-10,4.233546856836269967e-01,3.031307923828439055e-01,9.274519808260426323e-01
6.848144531250000000e-01,1.164153218269348015e-10,4.215437863503840310e-01,3.031307714772055739e-01,9.274519740429605363e-01
6.853027343750000000e-01,1.164153218269348015e-10,4.188170625685853077e-01,3.031307520403736522e-01,9.274519845175502875e-01
6.857910156250000000e-01,1.164153218269348015e-10,4.145855507632255077e-01,3.031307340843403808e-01,9.274520109194378525e-01
6.862792968750000000e-01,1.164153218269348015e-10,4.060294867807495156e-01,3.031307176102585599e-01,9.274520521883766744e-01
6.867675781250000000e-01,1.164153218269348015e-10,3.930730037228716278e-01,3.031307026119406944e-01,9.274521077322407381e-01
6.872558593750000000e-01,1.164153218269348015e-10,3.749361619317608807e-01,3.031306890762746065e-01,9.274521730520107754e-01
6.877441406250000000e-01,1.164153218269348015e-10,3.524534280205884884e-01,3.031306769683088653e-01,9.274522490418394272e-01
6.882324218750000000e-01,1.164153218269348015e-10,3.298078260623157898e-01,3.031306662686856779e-01,9.274523310535067733e-01
6.887207031250000000e-01,1.164153218269348015e-10,3.083049364429666372e-01,3.031306569060560618e-01,9.274524173959455275e-01
6.892089843750000000e-01,1.164153218269348015e-10,2.913000835155409307e-01,3.031306487775097258e-01,9.274525083989286767e-01
6.896972656250000000e-01,1.164153218269348015e-10,2.795413817518871968e-01,3.031306417870691661e-01,9.274525990101251116e-01
6.901855468750000000e-01,1.164153218269348015e-10,2.723222709068047753e-01,3.031306357240215466e-01,9.274526911818157249e-01
6.906738281250000000e-01,1.164153218269348015e-10,2.694449551161224310e-01,3.031306305064895845e-01,9.274527810144631568e-01
6.911621093750000000e-01,1.164153218269348015e-10,2.678555249977830899e-01,3.031306260097360039e-01,9.274528678624069933e-01
6.916503906250000000e-01,1.164153218269348015e-10,2.669156600204750096e-01,3.031306221951227120e-01,9.274529517758188790e-01
6.921386718750000000e-01,1.164153218269348015e-10,2.664610312588640562e-01,3.031306191714062681e-01,9.274530308631988573e-01
6.926269531250000000e-01,1.164153218269348015e-10,2.660319963007139465e-01,3.031306169406381423e-01,9.274531054179936396e-01
6.931152343750000000e-01,1.164153218269348015e-10,2.658176585916829371e-01,3.031306155442948791e-01,9.274531745226162194e-01
6.936035156250000000e-01,1.164153218269348015e-10,2.656793243576686114e-01,3.031306149989313470e-01,9.274532380737329218e-01
6.940917968750000000e-01,1.164153218269348015e-10,2.656091038386927394e-01,3.031306152945834054e-01,9.274532959004573307e-01
6.945800781250000000e-01,1.164153218269348015e-10,2.655728261834721660e-01,3.031306164363518629e-01,9.274533479590781893e-01
6.950683593750000000e-01,1.164153218269348015e-10,2.655588002405886994e-01,3.031306184550845995e-01,9.274533942102904938e-01
6.955566406250000000e-01,1.164153218269348015e-10,2.655528086104244623e-01,3.031306213308000985e-01,9.274534347973911741e-01
6.960449218750000000e-01,1.164153218269348015e-10,2.655544160440864165e-01,3.031306250689309034e-01,9.274534698499795615e-01
6.965332031250000000e-01,1.164153218269348015e-10,2.655577281265587009e-01,3.031306295957224006e-01,9.274534997619076071e-01
6.970214843750000000e-01,1.164153218269348015e-10,2.655615410219632211e-01,3.031306348688636021e-01,9.274535248700939150e-01
6.975097656250000000e-01,1.164153218269348015e-10,2.655639013276024918e-01,3.031306407241138867e-01,9.274535459027106743e-01
6.979980468750000000e-01,1.164153218269348015e-10,2.655653230118966701e-01,3.031306469455813390e-01,9.274535638293414097e-01
6.984863281250000000e-01,1.164153218269348015e-10,2.655653676806714603e-01,3.031306532672428666e-01,9.274535797041429941e-01
6.989746093750000000e-01,1.164153218269348015e-10,2.655649062293787277e-01,3.031306592832421765e-01,9.274535951173634718e-01
6.994628906250000000e-01,1.164153218269348015e-10,2.655640589794215911e-01,3.031306646328171817e-01,9.274536113507202417e-01
6.999511718750000000e-01,1.164153218269348015e-10,2.655632087297444821e-01,3.031306689475638527e-01,9.274536298137163737e-01
7.004394531250000000e-01,1.164153218269348015e-10,2.655625333790322395e-01,3.031306717918973992e-01,9.274536518749049163e-01
7.009277343750000000e-01,1.164153218269348015e-10,2.655620757355360295e-01,3.031306726684128705e-01,9.274536789645566603e-01
7.014160156250000000e-01,1.164153218269348015e-10,2.655619182900986197e-01,3.031306711204637683e-01,9.274537122941034495e-01
7.019042968750000000e-01,1.164153218269348015e-10,2.655620415354230102e-01,3.031306664587595789e-01,9.274537538154679073e-01
7.023925781250000000e-01,1.164153218269348015e-10,2.655624491466572201e-01,3.031306583321322634e-01,9.274538042041448049e-01
7.028808593750000000e-01,1.164153218269348015e-10,2.655630930725068617e-01,3.031306461452015766e-01,9.274538643898935231e-01
7.036132812500000000e-01,9.313225746154784122e-10,2.655644260045144089e-01,3.031306196356333138e-01,9.274539732268004544e-01
7.045898437500000000e-01,9.313225746154784122e-10,2.655665054786836565e-01,3.031305717555020096e-01,9.274541427185899467e-01
7.055664062500000000e-01,9.313225746154784122e-10,2.655685258715977382e-01,3.031305124513287153e-01,9.274543245757788101e-01
7.065429687500000000e-01,9.313225746154784122e-10,2.655701273049984601e-01,3.031304454850198282e-01,9.274545007308414579e-01
7.075195312500000000e-01,9.313225746154784122e-10,2.655711604472053566e-01,3.031303737913922380e-01,9.274546567053256751e-01
7.084960937500000000e-01,9.313225746154784122e-10,2.655716667570703349e-01,3.031302994909839121e-01,9.274547819210352539e-01
7.094726562500000000e-01,9.313225746154784122e-10,2.655718019207344849e-01,3.031302244930416667e-01,9.274548677729932411e-01
7.104492187500000000e-01,9.313225746154784122e-10,2.655717531666665909e-01,3.031301518721036814e-01,9.274549020746656325e-01
7.114257812500000000e-01,9.313225746154784122e-10,2.655716787678423230e-01,3.031300850849837913e-01,9.274548730393805673e-01
7.124023437500000000e-01,9.313225746154784122e-10,2.655716778764199426e-01,3.031300233829112289e-01,9.274547819384535430e-01
7.133789062500000000e-01,9.313225746154784122e-10,2.655717903669891355e-01,3.031299638566737342e-01,9.274546434432648923e-01
7.143554687500000000e-01,9.313225746154784122e-10,2.655720138421815424e-01,3.031299038527120460e-01,9.274544707959931911e-01
7.153320312500000000e-01,9.313225746154784122e-10,2.655723201616679296e-01,3.031298440171047437e-01,9.274542782946281205e-01
7.163085937500000000e-01,9.313225746154784122e-10,2.655726741598704588e-01,3.031297840503845431e-01,9.274540651434612926e-01
7.172851562500000000e-01,9.313225746154784122e-10,2.655730345495899702e-01,3.031297290014851042e-01,9.274538396174483168e-01
7.182617187500000000e-01,9.313225746154784122e-10,2.655733761902881462e-01,3.031296728917241556e-01,9.274535910350745205e-01
7.197265625000000000e-01,7.450580596923827298e-09,2.655737718398905045e-01,3.031295897226533587e-01,9.274532454132348169e-01
7.216796875000000000e-01,7.450580596923827298e-09,2.655740771443870218e-01,3.031294640137633944e-01,9.274528768947722934e-01
7.236328125000000000e-01,7.450580596923827298e-09,2.655741279649210251e-01,3.031293189969991309e-01,9.274526862649576930e-01
7.255859375000000000e-01,7.450580596923827298e-09,2.655740101779939244e-01,3.031291735755236583e-01,9.274526038133475980e-01
7.275390625000000000e-01,7.450580596923827298e-09,2.655738131734522445e-01,3.031290537435174515e-01,9.274524636936918309e-01
7.294921875000000000e-01,7.450580596923827298e-09,2.655735816665695803e-01,3.031289699580586583e-01,9.274521506863356857e-01
7.314453125000000000e-01,7.450580596923827298e-09,2.655733203411490551e-01,3.031289213304725894e-01,9.274516676220985190e-01
7.333984375000000000e-01,7.450580596923827298e-09,2.655730271225392181e-01,3.031289100365612832e-01,9.274510974090713900e-01
7.353515625000000000e-01,7.450580596923827298e-09,2.655727121386734502e-01,3.031289292667894708e-01,9.274505476719109298e-01
7.373046875000000000e-01,7.450580596923827298e-09,2.655724111200255533e-01,3.031289648354945077e-01,9.274500670638100575e-01
7.392578125000000000e-01,7.450580596923827298e-09,2.655721794184648377e-01,3.031289981069628658e-01,9.274495995315021890e-01
7.412109375000000000e-01,7.450580596923827298e-09,2.655720677158288079e-01,3.031290047297625079e-01,9.274491205122462611e-01
7.431640625000000000e-01,7.450580596923827298e-09,2.655721015638142779e-01,3.031289606776332857e-01,9.274486794937946144e-01
7.451171875000000000e-01,7.450580596923827298e-09,2.655722957629124137e-01,3.031288829855198763e-01,9.274484011678176820e-01
7.470703125000000000e-01,7.450580596923827298e-09,2.655726479071159329e-01,3.031288377816282464e-01,9.274483377093692971e-01
7.490234375000000000e-01,7.450580596923827298e-09,2.655731542575497928e-01,3.031289046650063046e-01,9.274483730246063651e-01
7.519531250000000000e-01,5.960464477539061838e-08,2.655740061728063539e-01,3.031292589394991022e-01,9.274486145066618281e-01
7.558593750000000000e-01,5.960464477539061838e-08,2.655747298765611664e-01,3.031296756100143597e-01,9.274486448375054426e-01
7.597656250000000000e-01,5.960464477539061838e-08,2.655745144593484319e-01,3.031296575469742960e-01,9.274484401241538389e-01
7.636718750000000000e-01,5.960464477539061838e-08,2.655736163824968799e-01,3.031295076619833218e-01,9.274485139386524635e-01
7.675781250000000000e-01,5.960464477539061838e-08,2.655726573618648056e-01,3.031297244870265750e-01,9.274495940966632768e-01
7.714843750000000000e-01,5.960464477539061838e-08,2.655722242338428574e-01,3.031302968491373928e-01,9.274513831655576412e-01
7.753906250000000000e-01,5.960464477539061838e-08,2.655724956497483857e-01,3.031308225775098397e-01,9.274526771448394769e-01
7.792968750000000000e-01,5.960464477539061838e-08,2.655731639484281703e-01,3.031307910360317992e-01,9.274535163482857669e-01
7.832031250000000000e-01,5.960464477539061838e-08,2.655740270259556168e-01,3.031304985576638300e-01,9.274537370084368071e-01
7.871093750000000000e-01,5.960464477539061838e-08,2.655748361694513227e-01,3.031302507397526380e-01,9.274538997294137221e-01
7.910156250000000000e-01,5.960464477539061838e-08,2.655751874974746629e-01,3.031302081402219017e-01,9.274540901344796584e-01
7.949218750000000000e-01,5.960464477539061838e-08,2.655747772606741886e-01,3.031302528512659911e-01,9.274542988699742141e-01
7.988281250000000000e-01,5.960464477539061838e-08,2.655736118804608026e-01,3.031301077263627297e-01,9.274549361508473977e-01
8.027343750000000000e-01,5.960464477539061838e-08,2.655723962732906007e-01,3.031300056078968241e-01,9.274553232024427274e-01
8.066406250000000000e-01,5.960464477539061838e-08,2.655718226037110385e-01,3.031299884451089666e-01,9.274554625163889954e-01
8.105468750000000000e-01,5.960464477539061838e-08,2.655722850723499784e-01,3.031301362281347833e-01,9.274552370058899431e-01
8.129882812500000000e-01,9.313225746154784122e-10,2.655728524830275328e-01,3.031302159387933570e-01,9.274551520810919714e-01
8.139648437500000000e-01,9.313225746154784122e-10,2.655731173395379230e-01,3.031302273740327236e-01,9.274551839934819242e-01
8.149414062500000000e-01,9.313225746154784122e-10,2.655733875749639039e-01,3.031302187509110624e-01,9.274552806319539267e-01
8.159179687500000000e-01,9.313225746154784122e-10,2.655736936789829250e-01,3.031302569526740376e-01,9.274552387104080253e-01
8.168945312500000000e-01,9.313225746154784122e-10,2.655740272929795753e-01,3.031303402386856805e-01,9.274550634220517509e-01
8.178710937500000000e-01,9.313225746154784122e-10,2.655743369146790767e-01,3.031303999261402149e-01,9.274549602431102491e-01
8.188476562500000000e-01,9.313225746154784122e-10,2.655746151054246273e-01,3.031304349179985147e-01,9.274549325044137982e-01
8.198242187500000000e-01,9.313225746154784122e-10,2.655748518483979637e-01,3.031304486952680621e-01,9.274549696902948392e-01
8.208007812500000000e-01,9.313225746154784122e-10,2.655750367763410891e-01,3.031304423929517267e-01,9.274550690257179486e-01
8.217773437500000000e-01,9.313225746154784122e-10,2.655752176527997888e-01,3.031304455927685826e-01,9.274551436060486376e-01
8.227539062500000000e-01,9.313225746154784122e-10,2.655753880989353277e-01,3.031304638689191200e-01,9.274551772724627385e-01
8.237304687500000000e-01,9.313225746154784122e-10,2.655754537456849196e-01,3.031305080244122152e-01,9.274551412293823294e-01
8.247070312500000000e-01,9.313225746154784122e-10,2.655754183385174438e-01,3.031305794932449005e-01,9.274550310917957230e-01
8.256835937500000000e-01,9.313225746154784122e-10,2.655753110060848354e-01,3.031306715331820723e-01,9.274548633964511124e-01
8.266601562500000000e-01,9.313225746154784122e-10,2.655751410067375695e-01,3.031307796018281597e-01,9.274546514736056180e-01
8.276367187500000000e-01,9.313225746154784122e-10,2.655750077324883773e-01,3.031308823422488308e-01,9.274544555060462159e-01
8.286132812500000000e-01,9.313225746154784122e-10,2.655749088082646758e-01,3.031309736681833122e-01,9.274542934598420940e-01
8.295898437500000000e-01,9.313225746154784122e-10,2.655748423651074774e-01,3.031310476523942921e-01,9.274541896803911722e-01
8.305664062500000000e-01,9.313225746154784122e-10,2.655748043188578267e-01,3.031311036898075018e-01,9.274541460239292823e-01
8.315429687500000000e-01,9.313225746154784122e-10,2.655745506380398080e-01,3.031311334359866327e-01,9.274541838724171816e-01
8.325195312500000000e-01,9.313225746154784122e-10,2.655740926189988915e-01,3.031311402199395322e-01,9.274542939264454056e-01
8.334960937500000000e-01,9.313225746154784122e-10,2.655736505632355637e-01,3.031311721460547837e-01,9.274543298742529140e-01
8.344726562500000000e-01,9.313225746154784122e-10,2.655732472273017453e-01,3.031312303758856852e-01,9.274542892147294992e-01
8.354492187500000000e-01,9.313225746154784122e-10,2.655729999584834355e-01,3.031312967309654494e-01,9.274542344008065431e-01
8.364257812500000000e-01,9.313225746154784122e-10,2.655729175192768632e-01,3.031313695401704478e-01,9.274541700311473846e-01
8.374023437500000000e-01,9.313225746154784122e-10,2.655729043785052812e-01,3.031314161272259389e-01,9.274541999508459922e-01
8.383789062500000000e-01,9.313225746154784122e-10,2.655729563400521243e-01,3.031314349395724528e-01,9.274543260565928371e-01
8.393554687500000000e-01,9.313225746154784122e-10,2.655728593337741139e-01,3.031314419131022064e-01,9.274544812281282358e-01
8.403320312500000000e-01,9.313225746154784122e-10,2.655726212865404112e-01,3.031314412895509403e-01,9.274546573526381010e-01
8.413085937500000000e-01,9.313225746154784122e-10,2.655725181475811492e-01,3.031314481647895409e-01,9.274547701158876167e-01
8.422851562500000000e-01,9.313225746154784122e-10,2.655725574070178507e-01,3.031314663072133264e-01,9.274548068786809818e-01
8.432617187500000000e-01,9.313225746154784122e-10,2.655728239797870427e-01,3.031315243666468096e-01,9.274548509804705354e-01
8.439941406250000000e-01,1.164153218269348015e-10,2.655731145424331530e-01,3.031315692459394251e-01,9.274548507780335793e-01
8.444824218750000000e-01,1.164153218269348015e-10,2.655734041553440283e-01,3.031316448079965920e-01,9.274549105552908346e-01
8.449707031250000000e-01,1.164153218269348015e-10,2.655736966397339582e-01,3.031317274057994671e-01,9.274550145267699275e-01
8.454589843750000000e-01,1.164153218269348015e-10,2.655738601062629933e-01,3.031317125653292255e-01,9.274548167400361587e-01
8.459472656250000000e-01,1.164153218269348015e-10,2.655740140329723165e-01,3.031318009806991398e-01,9.274549478819525961e-01
8.464355468750000000e-01,1.164153218269348015e-10,2.655742720157518444e-01,3.031320777018476353e-01,9.274556677537697524e-01
8.469238281250000000e-01,1.164153218269348015e-10,2.655742402459225215e-01,3.031318284752884118e-01,9.274548390206079906e-01
8.474121093750000000e-01,1.164153218269348015e-10,2.655741990639314265e-01,3.031315096626057137e-01,9.274538060937638217e-01
8.479003906250000000e-01,1.164153218269348015e-10,2.655749400646505998e-01,3.031324692928009656e-01,9.274565847022999687e-01
8.483886718750000000e-01,1.164153218269348015e-10,2.655749662835037439e-01,3.031323921296629753e-01,9.274563455986070126e-01
8.488769531250000000e-01,1.164153218269348015e-10,2.655736491821344414e-01,3.031302699815097146e-01,9.274501417803823200e-01
8.493652343750000000e-01,1.164153218269348015e-10,2.655746207347256527e-01,3.031318173896758728e-01,9.274549380313095170e-01
8.498535156250000000e-01,1.164153218269348015e-10,2.655761676071559663e-01,3.031341909182883043e-01,9.274621401703939672e-01
8.503417968750000000e-01,1.164153218269348015e-10,2.655736193482354790e-01,3.031298658889440834e-01,9.274493226199795881e-01
8.508300781250000000e-01,1.164153218269348015e-10,2.655753256408275309e-01,3.031321797767891346e-01,9.274562405023690781e-01
8.513183593750000000e-01,1.164153218269348015e-10,2.655797848638106196e-01,3.031388033435238882e-01,9.274759480541894252e-01
8.518066406250000000e-01,1.164153218269348015e-10,2.655693764505358545e-01,3.031217241134461782e-01,9.274250353929465174e-01
8.522949218750000000e-01,1.164153218269348015e-10,2.655680776935131493e-01,3.031193921699110172e-01,9.274180684304810240e-01
8.527832031250000000e-01,1.164153218269348015e-10,2.655857638022329770e-01,3.031477284541968520e-01,9.275027130183466362e-01
8.532714843750000000e-01,1.164153218269348015e-10,2.655150698331006365e-01,3.030347875888223519e-01,9.271663001593529740e-01
8.537597656250000000e-01,1.164153218269348015e-10,2.650657487792585365e-01,3.023126207849651248e-01,9.250201051959863197e-01
8.542480468750000000e-01,1.164153218269348015e-10,2.630494504585473292e-01,2.991012529586352109e-01,9.153050272644451812e-01
8.547363281250000000e-01,1.164153218269348015e-10,2.540292499481205946e-01,2.850022438339366304e-01,8.722507138287566297e-01
8.552246093750000000e-01,1.164153218269348015e-10,2.133812992195132374e-01,2.249812170525934962e-01,6.676889790353353060e-01
8.557128906250000000e-01,1.164153218269348015e-10,1.461116734927294658e-01,1.283759696036694264e-01,1.972815839857448572e-01
8.562011718750000000e-01,1.164153218269348015e-10,1.272527659692643254e-01,1.026249325762004228e-01,1.963355189862515601e-02
8.566894531250000000e-01,1.164153218269348015e-10,1.251899431008581254e-01,1.002100338606458224e-01,1.567928782472057317e-03
8.571777343750000000e-01,1.164153218269348015e-10,1.249966645712391189e-01,9.999660006807517543e-02,-1.638369572342834307e-05
8.576660156250000000e-01,1.164153218269348015e-10,1.249939541872260307e-01,9.999326408824042722e-02,-5.050085188389751744e-05
8.581542968750000000e-01,1.164153218269348015e-10,1.250026524812232476e-01,1.000029709431217995e-01,2.240664774765472724e-05
8.586425781250000000e-01,1.164153218269348015e-10,1.250007664936938212e-01,1.000008584810203882e-01,6.500791153896866509e-06
8.591308593750000000e-01,1.164153218269348015e-10,1.249996753772508046e-01,9.999963642157386201e-02,-2.750385641559738711e-06
8.596191406250000000e-01,1.164153218269348015e-10,1.250000552146681987e-01,1.000000614235557334e-01,4.613674531428444106e-07
8.601074218750000000e-01,1.164153218269348015e-10,1.249999023260283532e-01,9.999989102212811232e-02,-8.197060308233027082e-07
8.605957031250000000e-01,1.164153218269348015e-10,1.249999984660248031e-01,9.999999828189497231e-02,-1.298535292904013927e-08
8.610839843750000000e-01,1.164153218269348015e-10,1.250000181270031485e-01,1.000000203023652112e-01,1.534966039687586530e-07
8.615722656250000000e-01,1.164153218269348015e-10,1.250000078261786773e-01,1.000000087653252906e-01,6.624839389769476363e-08
8.620605468750000000e-01,1.164153218269348015e-10,1.250000033861821958e-01,1.000000037925203172e-01,2.867970604228206656e-08
8.625488281250000000e-01,1.164153218269348015e-10,1.249999990396578192e-01,9.999999892441602256e-02,-8.130388203799201188e-09
8.630371093750000000e-01,1.164153218269348015e-10,1.249999975550825232e-01,9.999999726169304937e-02,-2.069871818841896363e-08
8.635253906250000000e-01,1.164153218269348015e-10,1.249999997297640136e-01,9.999999969733572303e-02,-2.287874311231720579e-09
8.640136718750000000e-01,1.164153218269348015e-10,1.250000005966731553e-01,1.000000006682739695e-01,5.051517749521575744e-09
8.645019531250000000e-01,1.164153218269348015e-10,1.250000001233443070e-01,1.000000001381455561e-01,1.044263944726191395e-09
8.649902343750000000e-01,1.164153218269348015e-10,1.249999999814557505e-01,9.999999997923032791e-02,-1.569759990998520553e-10
8.654785156250000000e-01,1.164153218269348015e-10,1.249999999878960988e-01,9.999999998644355792e-02,-1.024751979441844484e-10
8.659667968750000000e-01,1.164153218269348015e-10,1.249999999767798242e-01,9.999999997399340590e-02,-1.965936224242745072e-10
8.664550781250000000e-01,1.164153218269348015e-10,1.249999999935386408e-01,9.999999999276339147e-02,-5.470367472962683152e-11
8.669433593750000000e-01,1.164153218269348015e-10,1.250000000021981861e-01,1.000000000024620916e-01,1.861195312171659689e-11
8.674316406250000000e-01,1.164153218269348015e-10,1.250000000004151124e-01,1.000000000004649808e-01,3.514815201358627816e-12
8.679199218750000000e-01,1.164153218269348015e-10,1.250000000005193623e-01,1.000000000005816930e-01,4.397194741175920037e-12
8.684082031250000000e-01,1.164153218269348015e-10,1.250000000006998291e-01,1.000000000007837953e-01,5.924968267980692502e-12
8.688964843750000000e-01,1.164153218269348015e-10,1.250000000005223599e-01,1.000000000005849821e-01,4.422278801652254225e-12
8.693847656250000000e-01,1.164153218269348015e-10,1.250000000003377576e-01,1.000000000003782585e-01,2.859648398931267021e-12
8.698730468750000000e-01,1.164153218269348015e-10,1.250000000001152689e-01,1.000000000001290690e-01,9.757745257830395189e-13
8.703613281250000000e-01,1.164153218269348015e-10,1.249999999999277106e-01,9.999999999991901478e-02,-6.125199297617526967e-13
8.708496093750000000e-01,1.164153218269348015e-10,1.249999999998513828e-01,9.999999999983345822e-02,-1.259422575193192285e-12
8.713378906250000000e-01,1.164153218269348015e-10,1.249999999998968880e-01,9.999999999988426480e-02,-8.753857836555545720e-13
8.718261718750000000e-01,1.164153218269348015e-10,1.249999999999480693e-01,9.999999999994169109e-02,-4.413758998416154503e-13
8.723144531250000000e-01,1.164153218269348015e-10,1.249999999999964750e-01,9.999999999999617528e-02,-2.930753701737574563e-14
8.728027343750000000e-01,1.164153218269348015e-10,1.250000000000228983e-01,1.000000000000258460e-01,1.950470181204721930e-13
8.732910156250000000e-01,1.164153218269348015e-10,1.250000000000174305e-01,1.000000000000195871e-01,1.477931980918518201e-13
8.737792968750000000e-01,1.164153218269348015e-10,1.250000000000133782e-01,1.000000000000149658e-01,1.128759150049550732e-13
8.742675781250000000e-01,1.164153218269348015e-10,1.250000000000109079e-01,1.000000000000121486e-01,9.190246417444202654e-14
8.747558593750000000e-01,1.164153218269348015e-10,1.250000000000037470e-01,1.000000000000041550e-01,3.151985333888482736e-14
8.759765625000000000e-01,7.450580596923827298e-09,1.249999999999907296e-01,9.999999999998962497e-02,-7.838455366994818622e-14
8.779296875000000000e-01,7.450580596923827298e-09,1.250000000000096589e-01,1.000000000000108302e-01,8.215931195366155107e-14
8.798828125000000000e-01,7.450580596923827298e-09,1.250000000000030531e-01,1.000000000000034195e-01,2.627201332870517958e-14
8.818359375000000000e-01,7.450580596923827298e-09,1.250000000000048850e-01,1.000000000000054595e-01,4.153019191930071989e-14
8.837890625000000000e-01,7.450580596923827298e-09,1.250000000000076605e-01,1.000000000000084988e-01,6.456317060690925576e-14
8.857421875000000000e-01,7.450580596923827298e-09,1.250000000000053291e-01,1.000000000000058897e-01,4.450550754459190462e-14
8.876953125000000000e-01,7.450580596923827298e-09,1.249999999999983624e-01,9.999999999999814593e-02,-1.412925564290343920e-14
8.896484375000000000e-01,7.450580596923827298e-09,1.249999999999933387e-01,9.999999999999255318e-02,-5.646364480455944575e-14
8.916015625000000000e-01,7.450580596923827298e-09,1.249999999999906880e-01,9.999999999998958333e-02,-7.889429757637866592e-14
8.935546875000000000e-01,7.450580596923827298e-09,1.249999999999909933e-01,9.999999999998990252e-02,-7.643476191437679439e-14
8.955078125000000000e-01,7.450580596923827298e-09,1.249999999999943101e-01,9.999999999999360789e-02,-4.841457161846038908e-14
8.974609375000000000e-01,7.450580596923827298e-09,1.249999999999980849e-01,9.999999999999782674e-02,-1.643269494617282701e-14
8.994140625000000000e-01,7.450580596923827298e-09,1.250000000000018596e-01,1.000000000000020595e-01,1.561578291844230832e-14
9.013671875000000000e-01,7.450580596923827298e-09,1.250000000000035805e-01,1.000000000000040162e-01,3.064735546174498589e-14
9.033203125000000000e-01,7.450580596923827298e-09,1.250000000000030531e-01,1.000000000000034472e-01,2.654198961530629149e-14
9.052734375000000000e-01,7.450580596923827298e-09,1.250000000000018874e-01,1.000000000000021150e-01,1.664782297321852356e-14
9.072265625000000000e-01,7.450580596923827298e-09,1.250000000000002220e-01,1.000000000000002276e-01,2.164470032958198655e-15
9.091796875000000000e-01,7.450580596923827298e-09,1.249999999999992228e-01,9.999999999999907574e-02,-6.568710914829941341e-15
9.111328125000000000e-01,7.450580596923827298e-09,1.249999999999990841e-01,9.999999999999890921e-02,-7.783193999393500300e-15
9.130859375000000000e-01,7.450580596923827298e-09,1.249999999999992506e-01,9.999999999999911737e-02,-6.473743757916650958e-15
9.150390625000000000e-01,7.450580596923827298e-09,1.249999999999997641e-01,9.999999999999970024e-02,-2.542455733547817001e-15
9.169921875000000000e-01,7.450580596923827298e-09,1.250000000000000555e-01,1.000000000000000611e-01,1.451453498995884354e-16
9.189453125000000000e-01,7.450580596923827298e-09,1.250000000000000555e-01,1.000000000000001166e-01,9.411751330429584956e-16
9.208984375000000000e-01,7.450580596923827298e-09,1.250000000000000555e-01,1.000000000000001166e-01,1.096250806110068764e-15
9.228515625000000000e-01,7.450580596923827298e-09,1.250000000000000000e-01,1.000000000000000611e-01,4.315480742108150533e-16
9.248046875000000000e-01,7.450580596923827298e-09,1.249999999999999861e-01,1.000000000000000194e-01,-1.476807577564713598e-17
9.267578125000000000e-01,7.450580596923827298e-09,1.250000000000000000e-01,1.000000000000000056e-01,-1.035599912365156822e-16
9.287109375000000000e-01,7.450580596923827298e-09,1.250000000000000000e-01,1.000000000000000056e-01,-1.332770149920441783e-16
9.306640625000000000e-01,7.450580596923827298e-09,1.250000000000000000e-01,1.000000000000000056e-01,-4.241193879986969484e-17
9.326171875000000000e-01,7.450580596923827298e-09,1.250000000000000000e-01,1.000000000000000056e-01,9.995688442386154042e-18
9.345703125000000000e-01,7.450580596923827298e-09,1.250000000000000000e-01,1.000000000000000056e-01,5.601264009265169263e-18
9.365234375000000000e-01,7.450580596923827298e-09,1.250000000000000000e-01,1.000000000000000056e-01,5.645197566867949747e-18
9.394531250000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.433593750000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,-4.961676990329077032e-19
9.472656250000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.511718750000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.550781250000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.589843750000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.628906250000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.667968750000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.707031250000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.746093750000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.785156250000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.824218750000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.863281250000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.902343750000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.941406250000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00
9.980468750000000000e-01,5.960464477539061838e-08,1.250000000000000000e-01,1.000000000000000056e-01,0.000000000000000000e+00


==> ExtractedData/sodnorms.csv <==
filename,level,l1-abs-density,l1-abs-velocity,ideal
00-linf-levelzero_0.201409.csv,0,0.00048381591156,0.000903618514996,0.0015
01-linf-levelone_0.201992.csv,1,0.000265513169472,0.000573496301495,0.00075
02-linf-leveltwo_0.200802.csv,2,0.00013907663559,0.000256741349138,0.000375
03-linf-levelthree_0.200209.csv,3,7.11575452715627E-05,0.000113492875298,0.0001875
04-linf-levelfour_0.202892.csv,4,5.38276870303804E-05,6.835975276236E-05,9.375E-05
05-linf-levelfive_0.202746.csv,5,2.19571462971805E-05,2.93374187204081E-05,4.6875E-05
06-linf-levelsix_0.202668.csv,6,1.07131014779282E-05,1.44158211312024E-05,2.34375E-05


==> ExtractedData/stiff_extract.csv <==
Level,Density,Pressure,Velocity,Xcoordinates
1,1.000000000000004663e+00,1.000000000000006883e+00,-7.303459126719957293e-15,5.208333333333333044e-03
1,1.000000000000003331e+00,1.000000000000004219e+00,-6.456658213270276337e-15,1.562499999999999827e-02
1,9.999999999999723554e-01,9.999999999999628075e-01,3.148959255100223763e-14,2.604166666666666782e-02
1,9.999999999999658051e-01,9.999999999999520384e-01,4.105819109717874753e-14,3.645833333333332871e-02
1,1.000000000000111910e+00,1.000000000000156986e+00,-1.323832992205711943e-13,4.687499999999999306e-02
1,1.000000000000290656e+00,1.000000000000406120e+00,-3.434323572845346365e-13,5.729166666666665741e-02
1,9.999999999996165290e-01,9.999999999994627631e-01,4.540322830059503934e-13,6.770833333333332871e-02
1,9.999999999975922593e-01,9.999999999966300290e-01,2.848151578282925398e-12,7.812499999999998612e-02
1,1.000000000000643485e+00,1.000000000000899947e+00,-7.609263094043240778e-13,8.854166666666667129e-02
1,1.000000000020358382e+00,1.000000000028500979e+00,-2.408825775602356649e-11,9.895833333333332871e-02
1,9.999999999997247757e-01,9.999999999996145306e-01,3.252399776207398368e-13,1.093750000000000000e-01
1,9.999999998457561601e-01,9.999999997840590682e-01,1.825036359561343489e-10,1.197916666666666713e-01
1,9.999999999764804803e-01,9.999999999670700079e-01,2.783092487462081918e-11,1.302083333333333148e-01
1,1.000000001286098117e+00,1.000000001800538385e+00,-1.521733047537926910e-09,1.406250000000000000e-01
1,9.999999998325729278e-01,9.999999997655999451e-01,1.981029698905930742e-10,1.510416666666666574e-01
1,9.999999948109594694e-01,9.999999927353410145e-01,6.139765477915480777e-09,1.614583333333333148e-01
2,9.999999904916455629e-01,9.999999866883060307e-01,1.125040401897657334e-08,1.692708333333333426e-01
2,1.000000020659986166e+00,1.000000028923984097e+00,-2.444516003219956002e-08,1.744791666666666574e-01
2,1.000000064850092407e+00,1.000000090790127638e+00,-7.673185493571657049e-08,1.796875000000000000e-01
2,1.000000001169332409e+00,1.000000001637067593e+00,-1.383033793678998745e-09,1.848958333333333426e-01
2,9.999997932424382618e-01,9.999997105394267116e-01,2.446373390837412582e-07,1.901041666666666574e-01
2,9.999997897167036687e-01,9.999997056033858023e-01,2.488149264288584369e-07,1.953125000000000000e-01
2,1.000000450167921828e+00,1.000000630235259536e+00,-5.326583076959143876e-07,2.005208333333333426e-01
2,1.000001041206984853e+00,1.000001457689794204e+00,-1.231936637116140111e-06,2.057291666666666297e-01
2,9.999992324339956884e-01,9.999989254083970769e-01,9.080977761323125992e-07,2.109375000000000000e-01
2,9.999948666186330160e-01,9.999928132746038756e-01,6.074174453505264240e-06,2.161458333333333426e-01
2,9.999952698212031255e-01,9.999933777508611676e-01,5.596152528575206997e-06,2.213541666666666297e-01
2,1.000009145774471309e+00,1.000012804303702874e+00,-1.081993306043889226e-05,2.265625000000000000e-01
2,1.000020454625700772e+00,1.000028638025019845e+00,-2.420826113624093980e-05,2.317708333333333426e-01
2,9.999598630631332252e-01,9.999438201541847038e-01,4.748631313533299703e-05,2.369791666666666297e-01
2,9.996791533979257904e-01,9.995509432485478740e-01,3.795199894143743064e-04,2.421875000000000000e-01
2,9.988802145006756561e-01,9.984328271960322132e-01,1.325296721487029738e-03,2.473958333333333426e-01
2,9.966223190206899840e-01,9.952736946679372476e-01,4.002513621209210885e-03,2.526041666666666297e-01
2,9.902331549213735373e-01,9.863554272695176373e-01,1.159895432502819866e-02,2.578125000000000000e-01
2,9.783889305082782428e-01,9.698839766096427617e-01,2.578593038106069199e-02,2.630208333333333703e-01
2,9.633000285469860424e-01,9.490052274597965409e-01,4.406927060915682981e-02,2.682291666666666297e-01
2,9.471936084921928067e-01,9.268653562837648741e-01,6.383734627528779570e-02,2.734375000000000000e-01
2,9.310574634291516327e-01,9.048350636331098373e-01,8.391406571560165728e-02,2.786458333333333703e-01
2,9.150430422256619067e-01,8.831233708933892146e-01,1.041151404453475038e-01,2.838541666666666297e-01
2,8.991291930219001971e-01,8.616946065926773812e-01,1.244745763141315437e-01,2.890625000000000000e-01
2,8.833215193429510004e-01,8.405610857356704546e-01,1.449825059007312233e-01,2.942708333333333148e-01
2,8.676172555541643572e-01,8.197142903003730163e-01,1.656500910154307671e-01,2.994791666666666297e-01
2,8.520654394066443649e-01,7.992192572035236031e-01,1.864135382773801086e-01,3.046875000000000000e-01
2,8.366738248866957273e-01,7.790808165554204967e-01,2.072649349327729262e-01,3.098958333333333148e-01
2,8.214614732868847913e-01,7.593227062069694000e-01,2.281760611443442444e-01,3.151041666666666297e-01
2,8.064496413844286504e-01,7.399675724170371449e-01,2.491175420579036792e-01,3.203125000000000000e-01
2,7.916470611568645621e-01,7.210217216371351823e-01,2.700767518196697248e-01,3.255208333333333148e-01
2,7.770317407351435834e-01,7.024568644236278692e-01,2.910770212728153172e-01,3.307291666666666297e-01
2,7.626375787684258611e-01,6.843026269240741755e-01,3.120801995671288465e-01,3.359374999999999445e-01
2,7.483713202720727597e-01,6.664388591984308219e-01,3.332161928981069443e-01,3.411458333333332593e-01
2,7.343665077016208187e-01,6.490526216189150821e-01,3.542592136649450052e-01,3.463541666666666852e-01
2,7.205149738316564134e-01,6.319874646881229463e-01,3.753899376956591483e-01,3.515624999999999445e-01
2,7.068944592678633176e-01,6.153229838998814927e-01,3.965010781910842663e-01,3.567708333333332593e-01
2,6.934616192159637205e-01,5.990085588100988456e-01,4.176484592573798671e-01,3.619791666666666852e-01
2,6.802253044349060307e-01,5.830657516796219353e-01,4.387967743011266242e-01,3.671874999999999445e-01
2,6.671677354972981311e-01,5.674651777215624637e-01,4.599770174147670976e-01,3.723958333333332593e-01
2,6.543134847394044273e-01,5.522192310850393415e-01,4.811645319103231566e-01,3.776041666666666852e-01
2,6.416490802801061433e-01,5.373095856520242464e-01,5.023750811092493329e-01,3.828124999999999445e-01
2,6.291792903313938590e-01,5.227431579115113802e-01,5.235903757281111792e-01,3.880208333333332593e-01
2,6.168913252256206237e-01,5.085094387095340229e-01,5.448141275300112385e-01,3.932291666666666852e-01
2,6.047947574234253665e-01,4.946057314582844588e-01,5.660444693403859917e-01,3.984374999999999445e-01
2,5.928761581096848587e-01,4.810205910981912858e-01,5.872848740720205685e-01,4.036458333333332593e-01
2,5.811502893959540339e-01,4.677503714087418163e-01,6.085411710037468280e-01,4.088541666666666852e-01
2,5.695894211849542588e-01,4.547861935395514088e-01,6.298018728495287100e-01,4.140624999999999445e-01
3,5.610427322114961424e-01,4.452571726913339134e-01,6.457741123158228236e-01,4.179687500000000000e-01
3,5.553732656840516535e-01,4.389706942928426336e-01,6.564690277705470534e-01,4.205729166666666852e-01
3,5.498054377053713804e-01,4.328225191031692121e-01,6.670567140103581538e-01,4.231770833333332593e-01
3,5.442461286650489560e-01,4.267089434589322883e-01,6.777133554880704347e-01,4.257812500000000000e-01
3,5.387552539839925991e-01,4.206956122213710847e-01,6.883236713563790632e-01,4.283854166666666852e-01
3,5.332950416919480796e-01,4.147399649728978344e-01,6.989611182714163817e-01,4.309895833333332593e-01
3,5.278907281820336417e-01,4.088685491437372699e-01,7.095770645009572553e-01,4.335937500000000000e-01
3,5.225266554579245382e-01,4.030632840943539352e-01,7.202026791485969248e-01,4.361979166666666852e-01
3,5.172139714301956515e-01,3.973359151563590208e-01,7.308150717676878960e-01,4.388020833333332593e-01
3,5.119445506711370886e-01,3.916779489832441508e-01,7.414284100860490945e-01,4.414062500000000000e-01
3,5.067228106506218577e-01,3.860947059470478671e-01,7.520311815378732945e-01,4.440104166666666852e-01
3,5.015453006508089340e-01,3.805827229451896332e-01,7.626282894093140419e-01,4.466145833333332593e-01
3,4.964144358136600155e-01,3.751441365976552200e-01,7.732139307670203854e-01,4.492187500000000000e-01
3,4.913303458403874280e-01,3.697779916207604156e-01,7.837881624670612890e-01,4.518229166666666852e-01
3,4.862954817537522567e-01,3.644854803436480273e-01,7.943467774453678576e-01,4.544270833333332593e-01
3,4.813113573580019011e-01,3.592669216956271838e-01,8.048871943958586517e-01,4.570312500000000000e-01
3,4.763801885601158803e-01,3.541237781000544094e-01,8.154044199002222770e-01,4.596354166666666852e-01
3,4.715038969206439834e-01,3.490576178217434378e-01,8.258930391971605056e-01,4.622395833333332593e-01
3,4.666853014043865766e-01,3.440711679940805512e-01,8.363449370383074788e-01,4.648437500000000000e-01
3,4.619282209559116281e-01,3.391682128059432810e-01,8.467493162836404741e-01,4.674479166666666852e-01
3,4.572385939085180651e-01,3.343546219612047454e-01,8.570903121452990714e-01,4.700520833333332593e-01
3,4.526254393808794574e-01,3.296392411818837576e-01,8.673447547555884762e-01,4.726562500000000000e-01
3,4.481028864484157270e-01,3.250358074108050666e-01,8.774775752814232277e-01,4.752604166666666852e-01
3,4.436931995901714498e-01,3.205658523859296616e-01,8.874347224962031433e-01,4.778645833333332593e-01
3,4.394323774142697148e-01,3.162641866215428199e-01,8.971298838336552173e-01,4.804687500000000000e-01
3,4.353824338621603007e-01,3.121911696924948854e-01,9.064146781226982696e-01,4.830729166666666852e-01
3,4.316636097902657454e-01,3.084646185229963922e-01,9.150017263262444356e-01,4.856770833333332593e-01
3,4.285253148029521952e-01,3.053299459656290682e-01,9.222947476644370868e-01,4.882812500000000000e-01
3,4.264122942539503858e-01,3.032243064398592591e-01,9.272308187600617480e-01,4.908854166666666852e-01
3,4.257215392246960217e-01,3.025366706729656352e-01,9.288499919266598459e-01,4.934895833333332593e-01
3,4.260926975912428527e-01,3.029060181621245906e-01,9.279805117603737719e-01,4.960937500000000000e-01
3,4.264470884820933949e-01,3.032586989576763759e-01,9.271500580119158563e-01,4.986979166666666852e-01
2,4.262382705507639091e-01,3.030509940600775720e-01,9.276362711996988253e-01,5.026041666666667407e-01
2,4.263246287661210943e-01,3.031374049181465025e-01,9.274331354965963392e-01,5.078125000000000000e-01
2,4.263212697060784206e-01,3.031340210202417840e-01,9.274422064907315022e-01,5.130208333333332593e-01
2,4.263460114907670073e-01,3.031588744289317461e-01,9.273828684478522266e-01,5.182291666666667407e-01
2,4.263507619174216057e-01,3.031641122461735116e-01,9.273699182358555726e-01,5.234375000000000000e-01
2,4.263453035355048715e-01,3.031587499430747901e-01,9.273817601067814165e-01,5.286458333333332593e-01
2,4.263331412857154223e-01,3.031474687949731184e-01,9.274052868161342111e-01,5.338541666666667407e-01
2,4.263214913406139228e-01,3.031365908126757991e-01,9.274283132699309151e-01,5.390625000000000000e-01
2,4.263130386962123985e-01,3.031287057798328077e-01,9.274471219787088216e-01,5.442708333333332593e-01
2,4.263069008876142485e-01,3.031239969367729992e-01,9.274621429857617949e-01,5.494791666666667407e-01
2,4.263035301994846371e-01,3.031216117787741138e-01,9.274725866745329173e-01,5.546875000000000000e-01
2,4.263004539779511326e-01,3.031196168324621354e-01,9.274744257357017130e-01,5.598958333333332593e-01
2,4.262987257377939820e-01,3.031187682347075141e-01,9.274699628763750647e-01,5.651041666666667407e-01
2,4.262997894024634360e-01,3.031211746855233535e-01,9.274672903057870066e-01,5.703125000000000000e-01
2,4.263025028073953449e-01,3.031251743372033736e-01,9.274654373218972347e-01,5.755208333333333703e-01
2,4.263052507455464823e-01,3.031278643661030614e-01,9.274604795790952760e-01,5.807291666666667407e-01
3,4.263043059419774350e-01,3.031290087218759810e-01,9.274563560590358691e-01,5.846354166666665186e-01
3,4.263034179378225597e-01,3.031295661147569431e-01,9.274545778934432105e-01,5.872395833333332593e-01
3,4.263041177176049579e-01,3.031299670270486413e-01,9.274537496656560798e-01,5.898437500000000000e-01
3,4.263052774371020037e-01,3.031301241848045613e-01,9.274537272640319685e-01,5.924479166666665186e-01
3,4.263042923127139949e-01,3.031299772928890413e-01,9.274543320354736720e-01,5.950520833333332593e-01
3,4.263008732167075654e-01,3.031295345447073131e-01,9.274554534740627743e-01,5.976562500000000000e-01
3,4.262982937927241589e-01,3.031288581643487579e-01,9.274570278072824525e-01,6.002604166666665186e-01
3,4.262992061909843811e-01,3.031280277473418217e-01,9.274589749344199774e-01,6.028645833333332593e-01
3,4.263011155788996032e-01,3.031271168231529090e-01,9.274611647008028648e-01,6.054687500000000000e-01
3,4.262987269652447897e-01,3.031261894246450317e-01,9.274634305506995746e-01,6.080729166666665186e-01
3,4.262914704718746006e-01,3.031253047506963227e-01,9.274656043357945023e-01,6.106770833333332593e-01
3,4.262858277285269115e-01,3.031245183919409336e-01,9.274675427433636266e-01,6.132812500000000000e-01
3,4.262874527905827771e-01,3.031238785962480087e-01,9.274691354327794235e-01,6.158854166666665186e-01
3,4.262925784614583491e-01,3.031234216074669141e-01,9.274703030520189406e-01,6.184895833333332593e-01
3,4.262916264797820265e-01,3.031231684156965311e-01,9.274709974328764206e-01,6.210937500000000000e-01
3,4.262825237197651607e-01,3.031231243557903077e-01,9.274712038143023696e-01,6.236979166666665186e-01
3,4.262761616158114442e-01,3.031232817646118960e-01,9.274709385861079625e-01,6.263020833333332593e-01
3,4.262839426362352580e-01,3.031236222402475811e-01,9.274702456581082055e-01,6.289062500000000000e-01
3,4.263007884065256325e-01,3.031241178272145453e-01,9.274691927929732405e-01,6.315104166666666297e-01
3,4.263062922697741786e-01,3.031247354415306794e-01,9.274678598215392311e-01,6.341145833333332593e-01
3,4.262860595980996203e-01,3.031254403834605649e-01,9.274663296884745334e-01,6.367187500000000000e-01
3,4.262504183859719964e-01,3.031261927240186393e-01,9.274646966178363705e-01,6.393229166666666297e-01
3,4.262265051108342084e-01,3.031269497555690862e-01,9.274630598886338673e-01,6.419270833333332593e-01
3,4.262319578566343692e-01,3.031276789383534065e-01,9.274614932380764731e-01,6.445312500000000000e-01
3,4.262570805492117976e-01,3.031283569002281020e-01,9.274600483343764523e-01,6.471354166666666297e-01
3,4.262759988482392459e-01,3.031289581189485771e-01,9.274587837122358902e-01,6.497395833333332593e-01
3,4.262718338153704267e-01,3.031294612294073154e-01,9.274577517252765579e-01,6.523437500000000000e-01
3,4.262483784629780836e-01,3.031298580622048267e-01,9.274569764562843321e-01,6.549479166666666297e-01
3,4.262173588386752865e-01,3.031301483116489170e-01,9.274564627991548349e-01,6.575520833333332593e-01
3,4.261779285299636677e-01,3.031303371541375080e-01,9.274561989318463873e-01,6.601562500000000000e-01
3,4.261092335627708616e-01,3.031304367229319396e-01,9.274561529447173935e-01,6.627604166666666297e-01
3,4.259736008937829999e-01,3.031304640362786351e-01,9.274562811393981532e-01,6.653645833333332593e-01
3,4.257123946940924997e-01,3.031304395774109262e-01,9.274565345687451057e-01,6.679687499999998890e-01
3,4.252207163899503484e-01,3.031303844963786354e-01,9.274568645353835628e-01,6.705729166666665186e-01
3,4.242869721578208519e-01,3.031303173374653159e-01,9.274572265998101139e-01,6.731770833333333703e-01
3,4.224674091268024734e-01,3.031302532390030002e-01,9.274575796907100766e-01,6.757812499999998890e-01
3,4.188271090079863090e-01,3.031302037888006784e-01,9.274578889082192301e-01,6.783854166666665186e-01
3,4.113301515195786351e-01,3.031301776503675938e-01,9.274581318120053153e-01,6.809895833333333703e-01
3,3.953563699036086732e-01,3.031301805655914894e-01,9.274583004671962394e-01,6.835937499999998890e-01
3,3.672337634968695363e-01,3.031302134688504957e-01,9.274584013635459590e-01,6.861979166666665186e-01
3,3.326143402319904907e-01,3.031302715762460021e-01,9.274584496497632058e-01,6.888020833333333703e-01
3,3.008874500268241547e-01,3.031303467737652135e-01,9.274584610949101471e-01,6.914062499999998890e-01
3,2.803566988829488404e-01,3.031304324856856636e-01,9.274584486751714651e-01,6.940104166666665186e-01
3,2.715500644425504206e-01,3.031305250347797187e-01,9.274584214044107044e-01,6.966145833333333703e-01
3,2.679911207057190659e-01,3.031306209675591057e-01,9.274583859052010215e-01,6.992187499999998890e-01
3,2.665412998890415719e-01,3.031307158924667067e-01,9.274583478993861929e-01,7.018229166666665186e-01
3,2.659566110132194905e-01,3.031308050716991498e-01,9.274583118652595104e-01,7.044270833333333703e-01
3,2.657242984027694543e-01,3.031308841394246834e-01,9.274582801095170304e-01,7.070312499999998890e-01
3,2.656383922318403812e-01,3.031309496297378003e-01,9.274582532672303037e-01,7.096354166666665186e-01
3,2.656130782005775015e-01,3.031309990365523288e-01,9.274582339348034221e-01,7.122395833333333703e-01
3,2.656056444087244728e-01,3.031310312782041216e-01,9.274582299664708707e-01,7.148437499999998890e-01
3,2.655945657621344713e-01,3.031310488311801943e-01,9.274582509574264000e-01,7.174479166666665186e-01
3,2.655762745640502520e-01,3.031310592055950770e-01,9.274583017284736552e-01,7.200520833333333703e-01
3,2.655579463726490674e-01,3.031310709314963270e-01,9.274583858186113972e-01,7.226562499999998890e-01
3,2.655469836643790105e-01,3.031310864153113349e-01,9.274585138310335042e-01,7.252604166666665186e-01
3,2.655454682131386801e-01,3.031311017964037346e-01,9.274586915388574049e-01,7.278645833333333703e-01
3,2.655507540746452899e-01,3.031311140731523524e-01,9.274588933479683828e-01,7.304687499999998890e-01
3,2.655587592555261889e-01,3.031311221056307015e-01,9.274590654131484868e-01,7.330729166666665186e-01
3,2.655663108076827261e-01,3.031311201410260558e-01,9.274591622021534087e-01,7.356770833333333703e-01
3,2.655716287978186485e-01,3.031310996134852775e-01,9.274591644985212824e-01,7.382812499999998890e-01
3,2.655739139444344143e-01,3.031310596384719780e-01,9.274590688464227073e-01,7.408854166666665186e-01
3,2.655730161056850669e-01,3.031310095172394803e-01,9.274588889118456914e-01,7.434895833333333703e-01
3,2.655694020024803037e-01,3.031309634341687320e-01,9.274586640752070510e-01,7.460937499999998890e-01
3,2.655641416367421903e-01,3.031309380804610987e-01,9.274584452900231923e-01,7.486979166666665186e-01
3,2.655586739984718281e-01,3.031309492596749866e-01,9.274582750232359674e-01,7.513020833333333703e-01
3,2.655543938825027372e-01,3.031310052277403910e-01,9.274581787690954204e-01,7.539062500000000000e-01
3,2.655522639814064667e-01,3.031311045190292486e-01,9.274581576921764325e-01,7.565104166666666297e-01
3,2.655526109163643955e-01,3.031312369239061999e-01,9.274581863937128023e-01,7.591145833333333703e-01
3,2.655551402329034971e-01,3.031313850890755557e-01,9.274582224101903805e-01,7.617187500000000000e-01
3,2.655591145043190160e-01,3.031315308853974044e-01,9.274582230810390904e-01,7.643229166666666297e-01
3,2.655636032426657023e-01,3.031316617031398764e-01,9.274581623345329318e-01,7.669270833333333703e-01
3,2.655677278448552725e-01,3.031317716993436329e-01,9.274580359153470344e-01,7.695312500000000000e-01
3,2.655708557846355178e-01,3.031318648944969496e-01,9.274578681545292413e-01,7.721354166666666297e-01
3,2.655727081753437302e-01,3.031319556591829945e-01,9.274577133314961808e-01,7.747395833333333703e-01
3,2.655733572692672850e-01,3.031320551083477310e-01,9.274576149985493956e-01,7.773437500000000000e-01
3,2.655731360548940767e-01,3.031321661084676045e-01,9.274575903125797938e-01,7.799479166666666297e-01
3,2.655724996382348713e-01,3.031322949280186307e-01,9.274576647964258846e-01,7.825520833333333703e-01
3,2.655718604354929124e-01,3.031324326235882438e-01,9.274578160605191357e-01,7.851562500000000000e-01
3,2.655714733644750636e-01,3.031325496648256679e-01,9.274579584796767140e-01,7.877604166666666297e-01
3,2.655714336710697232e-01,3.031326594164078791e-01,9.274581321821311342e-01,7.903645833333333703e-01
3,2.655716833638989138e-01,3.031327867200779291e-01,9.274584094128370815e-01,7.929687499999998890e-01
3,2.655720333658550536e-01,3.031328909923595161e-01,9.274586658875716427e-01,7.955729166666665186e-01
3,2.655723462386870293e-01,3.031330259338712585e-01,9.274590569561650399e-01,7.981770833333333703e-01
3,2.655725801093693494e-01,3.031333009104773546e-01,9.274599023638819828e-01,8.007812499999998890e-01
3,2.655725983617210351e-01,3.031335226054550080e-01,9.274606197147124975e-01,8.033854166666665186e-01
3,2.655724272072571002e-01,3.031336161891888259e-01,9.274609804894123899e-01,8.059895833333333703e-01
3,2.655723836428999785e-01,3.031338910340738435e-01,9.274618990789602613e-01,8.085937499999998890e-01
3,2.655722838554734899e-01,3.031338563376560491e-01,9.274618989304015404e-01,8.111979166666665186e-01
3,2.655719455832766251e-01,3.031330900369413328e-01,9.274597183756342345e-01,8.138020833333333703e-01
3,2.655722741720697444e-01,3.031330105643577078e-01,9.274596057580729580e-01,8.164062499999998890e-01
3,2.655729266536620559e-01,3.031331434051785512e-01,9.274601337524971401e-01,8.190104166666665186e-01
3,2.655725471160260143e-01,3.031314684587608221e-01,9.274552044533748152e-01,8.216145833333333703e-01
3,2.655735291169482593e-01,3.031319878738915619e-01,9.274567704719004491e-01,8.242187499999998890e-01
3,2.655761021082632123e-01,3.031352241319507645e-01,9.274665101069405893e-01,8.268229166666665186e-01
3,2.655745484743522455e-01,3.031321353144874053e-01,9.274573941482660011e-01,8.294270833333333703e-01
3,2.655743296933178454e-01,3.031314719465270091e-01,9.274554282945594030e-01,8.320312499999998890e-01
3,2.655813580873965241e-01,3.031426363738762841e-01,9.274887134480445106e-01,8.346354166666665186e-01
3,2.655767395083852844e-01,3.031353387772883767e-01,9.274669339617380714e-01,8.372395833333333703e-01
3,2.655677236818512754e-01,3.031210630171735088e-01,9.274244208812003620e-01,8.398437499999998890e-01
3,2.655845260071602598e-01,3.031481159497472211e-01,9.275049149164947826e-01,8.424479166666665186e-01
3,2.655579033602958328e-01,3.031059337826376154e-01,9.273801326914959953e-01,8.450520833333333703e-01
3,2.652791403415195037e-01,3.026577792827875313e-01,9.260487837837759750e-01,8.476562499999998890e-01
3,2.640042101543268460e-01,3.006211784653914920e-01,9.199110172044678846e-01,8.502604166666665186e-01
3,2.583016617141812854e-01,2.916052576832071641e-01,8.925740055722078958e-01,8.528645833333333703e-01
3,2.320288190295825281e-01,2.521944831433615142e-01,7.657388829141710263e-01,8.554687499999998890e-01
3,1.623299791374653578e-01,1.514391385491447584e-01,3.331927039558865711e-01,8.580729166666665186e-01
3,1.295572385326037856e-01,1.055068001525582000e-01,4.096994699848782728e-02,8.606770833333333703e-01
3,1.254176707018419545e-01,1.004682385151209612e-01,3.478395765388820476e-03,8.632812499999998890e-01
3,1.250179298342429246e-01,1.000196896627830734e-01,1.680251999452537452e-04,8.658854166666665186e-01
3,1.249896385921942382e-01,9.998855714039334153e-02,-8.726156853564390062e-05,8.684895833333333703e-01
3,1.250016873320173028e-01,1.000018908453198518e-01,1.439623596975349663e-05,8.710937499999998890e-01
3,1.250016014244233753e-01,1.000017935989703927e-01,1.357164317381607518e-05,8.736979166666665186e-01
3,1.249997239111314690e-01,9.999969078036352599e-02,-2.339614446838820227e-06,8.763020833333333703e-01
3,1.249998513589319210e-01,9.999983352220218058e-02,-1.258231492255645102e-06,8.789062500000000000e-01
3,1.250000519115649911e-01,1.000000581409483252e-01,4.395022712532387810e-07,8.815104166666666297e-01
3,1.250000136458762623e-01,1.000000152833861317e-01,1.155291356311032470e-07,8.841145833333333703e-01
3,1.249999926696637037e-01,9.999999179002289074e-02,-6.206118337372647848e-08,8.867187500000000000e-01
3,1.249999991490120810e-01,9.999999904689373109e-02,-7.204837031931368620e-09,8.893229166666666297e-01
3,1.250000008920232608e-01,1.000000009990662797e-01,7.552230722615310993e-09,8.919270833333333703e-01
3,1.249999999446044646e-01,9.999999993795707920e-02,-4.690002065903892653e-10,8.945312500000000000e-01
3,1.249999998760588787e-01,9.999999986118615625e-02,-1.049333934989058456e-09,8.971354166666666297e-01
3,1.250000000244034237e-01,1.000000000273318923e-01,2.066097705805511885e-10,8.997395833333333703e-01
3,1.250000000285162727e-01,1.000000000319384574e-01,2.414318114987344417e-10,9.023437500000000000e-01
3,1.250000000122652444e-01,1.000000000137373918e-01,1.038450457427025028e-10,9.049479166666666297e-01
3,1.250000000090870367e-01,1.000000000101775033e-01,7.693547810568698805e-11,9.075520833333333703e-01
3,1.250000000039406811e-01,1.000000000044135862e-01,3.336416468346312007e-11,9.101562500000000000e-01
3,1.249999999980455079e-01,9.999999999781106208e-02,-1.654655528177865124e-11,9.127604166666666297e-01
3,1.249999999957457919e-01,9.999999999523524752e-02,-3.601797082144070274e-11,9.153645833333333703e-01
2,1.249999999972737086e-01,9.999999999694628161e-02,-2.308347957275355746e-11,9.192708333333333703e-01
2,1.249999999998810257e-01,9.999999999986666777e-02,-1.007447228708035336e-12,9.244791666666665186e-01
2,1.250000000006740442e-01,1.000000000007549017e-01,5.706843311808570146e-12,9.296875000000000000e-01
2,1.250000000002247924e-01,1.000000000002518041e-01,1.903212036891564120e-12,9.348958333333333703e-01
2,1.249999999999095862e-01,9.999999999989876709e-02,-7.652320266151118680e-13,9.401041666666665186e-01
2,1.249999999999251848e-01,9.999999999991629474e-02,-6.325247205548768072e-13,9.453125000000000000e-01
2,1.249999999999990841e-01,9.999999999999889533e-02,-8.053115303153487494e-15,9.505208333333333703e-01
2,1.250000000000142386e-01,1.000000000000158540e-01,1.196479633254809243e-13,9.557291666666665186e-01
2,1.250000000000032752e-01,1.000000000000037109e-01,2.809040922504297534e-14,9.609375000000000000e-01
2,1.249999999999984041e-01,9.999999999999811817e-02,-1.409738009172471766e-14,9.661458333333333703e-01
2,1.249999999999992784e-01,9.999999999999917288e-02,-6.393182067289622932e-15,9.713541666666665186e-01
2,1.250000000000002498e-01,1.000000000000001998e-01,1.365430816746994236e-15,9.765625000000000000e-01
2,1.250000000000001388e-01,1.000000000000001166e-01,8.256096521504225835e-16,9.817708333333333703e-01
2,1.249999999999999861e-01,9.999999999999995004e-02,-5.609909833011633794e-16,9.869791666666665186e-01
2,1.249999999999999584e-01,9.999999999999995004e-02,-3.916352947647390464e-16,9.921875000000000000e-01
2,1.250000000000000000e-01,1.000000000000000056e-01,-4.233896426723377613e-17,9.973958333333333703e-01


==> ExtractedData/strongscale_large.csv <==
Ranks,Ideal,Runtime-Std,Speedup-Std,Efficiency-Std,Runtime-Teno,Speedup-Teno,Efficiency-Teno,Runtime-Llf,Speedup-Llf,Efficiency-Llf,Runtime-Hllc-WAO53,Speedup-Hllc-WAO53,Efficiency-Hllc-WAO53,Amdahl-99,Amdahl-998
10,1,64781.289422,1,1,70612.4206126667,1,1,56335.6195303333,1,1,78212.3261286667,1,1,1,1
20,2,34451.9367523333,1.88033810370944,0.94016905185472,37399.8036736667,1.88804254773094,0.944021273865471,27245.1838406667,2.0677276343515,1.03386381717575,41174.6153883333,1.57333077215229,0.786665386076144,1.83193277310924,1.96146435452794
40,4,18391.7715246667,3.5222974217093,0.880574355427326,19825.574037,3.56168353465501,0.890420883663751,14006.693712,4.02204979195545,1.00551244798886,21629.1039726667,2.99509815588598,0.748774538971494,3.13669064748201,3.77736549165121
80,8,10649.4146126667,6.0830845429708,0.76038556787135,11520.6991186667,6.12917843659812,0.766147304574765,8194.57368133333,6.87474684115196,0.859343355143995,12373.3463973333,5.23555126816473,0.654443908520591,4.87150837988827,7.03281519861831
160,16,7078.05658933333,9.15241190917091,0.572025744323182,7541.17193166667,9.36358715230362,0.585224197018976,5439.120641,10.3574866690171,0.64734291681357,7487.539276,8.65187974768227,0.540742484230142,6.73359073359073,12.3581183611533
280,28,4554.83150833333,14.2225435350306,0.507947983393951,4819.275987,14.6520806866309,0.523288595951103,3456.36987533333,16.2990714426651,0.582109694380895,4781.76182033333,13.5475776201426,0.483842057862234,8.05277044854881,18.2952503209243
320,32,4106.11118033333,15.7767986732257,0.493024958538302,4348.64683633333,16.2377914947458,0.507430984210807,3144.01139133333,17.9183891272233,0.559949660225727,4249.988997,15.242695797031,0.47633424365722,8.32458233890214,19.8876678876679
560,56,2819.57148266667,22.9755797362271,0.410278209575484,2624.11016233333,26.9090915565369,0.480519492081017,2146.08269033333,26.2504421586771,0.468757895690663,2856.263,22.6804357378855,0.405007781033669,9.26251896813353,26.9159584513692
640,64,2561.74552033333,25.2879487473723,0.395124199177693,2354.373502,29.9920214667225,0.468625335417539,2008.322137,28.0510872695386,0.438298238586541,2599.740547,24.9183671411961,0.389349486581189,9.43978349120433,28.6005267778753
960,96,2037.38203766667,31.7963387446919,0.331211861923874,2028.605281,34.8083588631192,0.362587071490824,2205.731652,25.5405590608686,0.266047490217382,2039.31485,31.7662029588026,0.330897947487527,9.88101983002832,33.4914324880055
1120,112,1936.92638966667,33.4454059625614,0.298619696094298,1860.768296,37.9479921086675,0.338821358113103,1642.93474433333,34.2896269767507,0.306157383720989,1931.77999433333,33.5345068341265,0.299415239590415,10.0147662018048,35.2118591723286
1680,168,1650.23053933333,39.255902662043,0.233666087274065,1735.663448,40.6832446082984,0.242162170287491,1357.054311,41.5131650028216,0.247102172635843,1608.386026,40.2772023474419,0.239745252068107,10.2934232715008,39.2436897659477


==> ExtractedData/strongscale_small.csv <==
Ranks-Small,Runtime-Std,Speedup-Std,Efficiency-Std,Runtime-Teno,Speedup-Teno,Efficiency-Teno,Runtime-Llf,Speedup-Llf,Efficiency-Llf,Runtime-Hllc-WAO53,Speedup-Hllc-WAO53,Efficiency-Hllc-WAO53,Runtime-Eightcells,Speedup-Eightcells,Efficiency-Eightcells,Amdahl-99,Amdahl-998
1,90525.430458,1,1,99510.8567043333,1,1,94166.160154,1,1,128055.722683,1,1,10474.2292763333,1,1,1,1
2,43304.0229913333,2.09046236826812,1.04523118413406,48422.9427416667,2.05503530083286,1.02751765041643,45124.660401,2.08680041727058,1.04340020863529,62582.5571296667,2.04618872344378,1.02309436172189,5537.255696,1.89159212638486,0.945796063192431,1.98019801980198,1.99600798403194
4,22415.3498493333,4.03854640085809,1.00963660021452,24796.8084753333,4.01305098611065,1.00326274652766,23044.4395246667,4.08628554637681,1.0215713865942,32088.8846613333,3.990656703544,0.997664175885999,2963.93301,3.53389541565021,0.883473853912553,3.88349514563107,3.97614314115308
8,12825.012106,7.05850643335057,0.882313304168822,14274.1778136667,6.97138973630115,0.871423717037643,13253.7423556667,7.10487329744561,0.888109162180701,18104.9298306667,7.07297536531158,0.884121920663947,1769.133585,5.92054176413893,0.740067720517366,7.47663551401869,7.88954635108481
16,8411.71186066667,10.761832069082,0.672614504317625,9186.18970433334,10.8326585784955,0.677041161155967,8406.44949333333,11.2016565648408,0.70010353530255,10540.945364,12.1484096787317,0.759275604920733,1074.74064933333,9.74582033612532,0.609113771007833,13.9130434782609,15.5339805825243
28,4941.93853033333,18.3177977432055,0.654207062257338,5369.27266533333,18.5333960308673,0.661907001102405,4864.93148066667,19.3561123169398,0.691289725604991,6170.56758333333,20.7526651241739,0.741166611577641,655.294269333333,15.9840086607034,0.57085745216798,22.0472440944882,26.5654648956357
32,4397.18817366667,20.5871176949232,0.643347427966349,4756.278479,20.9219996566003,0.653812489268759,4291.53250066667,21.942315510688,0.685697359709001,5457.805489,23.4628593747233,0.733214355460104,591.870550666667,17.6968245244428,0.553025766388837,24.4274809160305,30.1318267419962
56,2606.112857,34.7358059398116,0.620282248925207,2817.459329,35.3193587144531,0.630702834186663,2523.65402466667,37.3134190477785,0.666311054424616,3214.00718,39.8430107685696,0.711482335153028,375.066405333333,27.9263328503777,0.498684515185316,36.1290322580645,50.4504504504505
64,2317.34729333333,39.0642484699761,0.610378882343377,2496.63651933333,39.8579672826805,0.622780738791883,2230.74025633333,42.2129649055515,0.659577576649243,2851.056104,44.9151886219774,0.701799822218397,336.193948,31.1553177522795,0.486801839879367,39.2638036809816,56.8383658969805
112,1406.87910033333,64.3448541076143,0.574507625960842,1519.89557066667,65.4721670520332,0.584572920107439,1335.734242,70.4976762540763,0.629443537982824,1711.39575833333,74.8253126487288,0.668083148649364,223.974103,46.7653587447712,0.417547845935457,53.0805687203791,91.6530278232406
128,1253.57436533333,72.2138494224303,0.564170698612737,1346.15243833333,73.9224280034268,0.577518968776772,1179.99199133333,79.8023722581344,0.623456033266675,1519.268807,84.2877324229826,0.658497909554551,205.844928666667,50.8840773692059,0.397531854446921,56.3876651982379,102.07336523126
224,783.389862666667,115.556040194151,0.515875179438176,847.565996666667,117.407797263803,0.52414195207055,725.811558666667,129.739129984352,0.579192544573001,938.357763333334,136.467909881309,0.609231740541558,146.180436,71.6527434377972,0.319878318918737,69.3498452012383,154.91009681881
256,697.496665,129.786183935374,0.506977280997555,749.832911666667,132.710708153832,0.518401203725907,643.073663333333,146.43137407602,0.571997554984454,832.830225333334,153.759696499664,0.600623814451812,134.587362666667,77.8247605778183,0.304002971007103,72.112676056338,169.53642384106
448,459.439380666667,197.034547466618,0.439809257737987,489.82991,203.153900308647,0.453468527474658,415.721122333333,226.512811342061,0.505608953888528,535.325139,239.211113683566,0.533953378757961,102.160001,102.52769355722,0.228856458833081,81.9012797074954,236.536430834213
512,408.899928666667,221.387738445403,0.432397926651178,439.443675666667,226.447351991967,0.44227998435931,369.461255333333,254.874249450167,0.497801268457358,478.087347,267.850056033798,0.523144640691012,95.448977,109.736422595009,0.214328950380878,83.7970540098199,253.214638971315
896,295.555488333333,306.289120085307,0.341840535809495,311.666756333333,319.286079385075,0.356346070742271,261.51154,360.084148309478,0.401879629809685,333.465603,384.014787525177,0.428587932505778,81.1321283333333,129.100881383263,0.144085805115249,90.0502512562813,321.146953405018


==> ExtractedData/tait_extract.csv <==
Level,Density,Pressure,Velocity,Xcoordinates
1,9.999999999999970024e-01,9.999999999999960032e-01,2.210751863767977095e-15,5.208333333333333044e-03
1,1.000000000000000444e+00,1.000000000000000666e+00,-4.291310748399806868e-16,1.562499999999999827e-02
1,1.000000000000012434e+00,1.000000000000016209e+00,-1.487705163907605724e-14,2.604166666666666782e-02
1,9.999999999999991118e-01,9.999999999999988898e-01,7.151160151453580741e-16,3.645833333333332871e-02
1,9.999999999999299449e-01,9.999999999999080735e-01,7.992514995789115618e-14,4.687499999999999306e-02
1,9.999999999999963363e-01,9.999999999999952260e-01,3.863150625488396759e-15,5.729166666666665741e-02
1,1.000000000000371925e+00,1.000000000000488054e+00,-4.261548318335126302e-13,6.770833333333332871e-02
1,1.000000000000075495e+00,1.000000000000099032e+00,-8.631483487312461722e-14,7.812499999999998612e-02
1,9.999999999982069898e-01,9.999999999976471043e-01,2.054037400658348237e-12,8.854166666666667129e-02
1,9.999999999990639710e-01,9.999999999987717603e-01,1.072037488586669259e-12,9.895833333333332871e-02
1,1.000000000007531309e+00,1.000000000009882761e+00,-8.627623778830556392e-12,1.093750000000000000e-01
1,1.000000000009933832e+00,1.000000000013035573e+00,-1.138012757334017699e-11,1.197916666666666713e-01
1,9.999999999841594489e-01,9.999999999792132943e-01,1.814530148169061755e-11,1.302083333333333148e-01
1,9.999999998551621916e-01,9.999999998099379228e-01,1.659162630389559435e-10,1.406250000000000000e-01
1,9.999999999911006743e-01,9.999999999883220081e-01,1.019514234183941883e-11,1.510416666666666574e-01
1,1.000000000581087845e+00,1.000000000762527375e+00,-6.656538649747450628e-10,1.614583333333333148e-01
2,1.000000001342195022e+00,1.000000001761283563e+00,-1.537526261994574253e-09,1.692708333333333426e-01
2,1.000000000455809834e+00,1.000000000598132210e+00,-5.221441123693799984e-10,1.744791666666666574e-01
2,9.999999887368781204e-01,9.999999852200697203e-01,1.290225384563452389e-08,1.796875000000000000e-01
2,9.999999785804880581e-01,9.999999718924382774e-01,2.453671383014218164e-08,1.848958333333333426e-01
2,1.000000018286771875e+00,1.000000023996651777e+00,-2.094806361656059308e-08,1.901041666666666574e-01
2,1.000000116234819325e+00,1.000000152528099040e+00,-1.331505638925104658e-07,1.953125000000000000e-01
2,1.000000088710362611e+00,1.000000116409376805e+00,-1.016204609141038818e-07,2.005208333333333426e-01
2,9.999996963098536362e-01,9.999996014853629323e-01,3.478864619033375041e-07,2.057291666666666297e-01
2,9.999993322663858208e-01,9.999991237726914006e-01,7.649097535648546037e-07,2.109375000000000000e-01
2,1.000000218949091746e+00,1.000000287313987712e+00,-2.508132105831738774e-07,2.161458333333333426e-01
2,1.000002270402391868e+00,1.000002979316457985e+00,-2.600813565140943022e-06,2.213541666666666297e-01
2,1.000001512549207439e+00,1.000001984829685053e+00,-1.732670406637397117e-06,2.265625000000000000e-01
2,9.999944883921576544e-01,9.999927674501859487e-01,6.313721435999792100e-06,2.317708333333333426e-01
2,9.999895796201667686e-01,9.999863259788450698e-01,1.193688899196219173e-05,2.369791666666666297e-01
2,1.000003959947936893e+00,1.000005196410155950e+00,-4.536232180087218270e-06,2.421875000000000000e-01
2,1.000024844865525564e+00,1.000032602613182053e+00,-2.845987120719614688e-05,2.473958333333333426e-01
3,1.000007729842193438e+00,1.000010143431531162e+00,-8.856272464498834938e-06,2.513020833333333703e-01
3,9.999426744009984880e-01,9.999247758611141679e-01,6.566667013953337445e-05,2.539062500000000000e-01
3,9.997809333749191341e-01,9.997125443883271290e-01,2.509565736761894933e-04,2.565104166666666297e-01
3,9.994187333551333152e-01,9.992373267605972886e-01,6.659557654506325416e-04,2.591145833333333703e-01
3,9.986367186841790256e-01,9.982115342653253842e-01,1.562449781024878061e-03,2.617187500000000000e-01
3,9.969366737162461689e-01,9.959826419702973999e-01,3.513478696906435772e-03,2.643229166666666297e-01
3,9.935656330368932698e-01,9.915674395192315416e-01,7.389627757862254030e-03,2.669270833333333703e-01
3,9.884733127026976707e-01,9.849091591485501507e-01,1.326499081602505563e-02,2.695312500000000000e-01
3,9.821212849286717894e-01,9.766230103557513864e-01,2.062800738169163692e-02,2.721354166666666297e-01
3,9.749065886211574217e-01,9.672374927697175995e-01,2.903741385225001512e-02,2.747395833333333703e-01
3,9.671086687997457743e-01,9.571244662764336608e-01,3.818281210124609137e-02,2.773437500000000000e-01
3,9.589691838510649990e-01,9.466032062574827322e-01,4.779201446973348200e-02,2.799479166666666297e-01
3,9.506768776888043782e-01,9.359210787401630594e-01,5.764902258246733247e-02,2.825520833333333703e-01
3,9.423338792001572095e-01,9.252111972599461609e-01,6.763595548995458839e-02,2.851562500000000000e-01
3,9.339776586418927495e-01,9.145222943045143715e-01,7.770988583197091515e-02,2.877604166666666852e-01
3,9.256124043905914478e-01,9.038600830015165455e-01,8.786718575618455984e-02,2.903645833333333703e-01
3,9.172284859778493393e-01,8.932126865671419225e-01,9.812107785146631511e-02,2.929687499999999445e-01
3,9.088306661759442129e-01,8.825865908092602741e-01,1.084674065344434918e-01,2.955729166666666297e-01
3,9.004492630708214040e-01,8.720203557810782824e-01,1.188700807206768129e-01,2.981770833333332593e-01
3,8.921142488637248125e-01,8.615515439390326602e-01,1.292922778786754490e-01,3.007812499999999445e-01
3,8.838336597362970171e-01,8.511897595251226578e-01,1.397238959649849677e-01,3.033854166666666297e-01
3,8.756001599459340978e-01,8.409253285823851121e-01,1.501739485019956133e-01,3.059895833333332593e-01
3,8.674052834766554643e-01,8.307473125817576021e-01,1.606533510879526172e-01,3.085937499999999445e-01
3,8.592483835473498921e-01,8.206545874588386802e-01,1.711630455437673781e-01,3.111979166666666297e-01
3,8.511351589253861594e-01,8.106538479034643974e-01,1.816962044203995486e-01,3.138020833333332593e-01
3,8.430639895311272669e-01,8.007427114331283624e-01,1.922546765921241685e-01,3.164062499999999445e-01
3,8.350341445399982465e-01,7.909199112351967820e-01,2.028393176729526848e-01,3.190104166666666297e-01
3,8.270796869017822406e-01,7.812265123267836398e-01,2.134049812563486581e-01,3.216145833333332593e-01
3,8.192438085002875514e-01,7.717140057630020866e-01,2.238928858138005407e-01,3.242187499999999445e-01
3,8.114682682663050262e-01,7.623106536762516150e-01,2.343808154215771544e-01,3.268229166666666297e-01
3,8.036050788966302427e-01,7.528378872726978477e-01,2.450697047198839573e-01,3.294270833333332593e-01
3,7.956664456473434566e-01,7.433117727751187287e-01,2.559458528992288318e-01,3.320312499999999445e-01
3,7.878937491342473676e-01,7.340215371804422739e-01,2.666791959028700920e-01,3.346354166666666852e-01
3,7.803603073819292968e-01,7.250521823279341138e-01,2.771626876529411088e-01,3.372395833333333148e-01
3,7.728225628650444712e-01,7.161123032245975129e-01,2.877310423049235788e-01,3.398437500000000000e-01
3,7.651852504815945810e-01,7.070898394398951181e-01,2.985234721448729589e-01,3.424479166666666852e-01
3,7.576369941170302269e-01,6.982079062007920944e-01,3.092782363153767644e-01,3.450520833333333148e-01
3,7.502490368042165070e-01,6.895488018735913549e-01,3.198914905966563360e-01,3.476562500000000000e-01
3,7.429108926925932499e-01,6.809817784929367290e-01,3.305190004996974573e-01,3.502604166666666852e-01
3,7.355546842245848094e-01,6.724275727870123731e-01,3.412582524935859896e-01,3.528645833333333148e-01
3,7.282483316581397359e-01,6.639651474108468898e-01,3.520068676813048469e-01,3.554687500000000000e-01
3,7.210376433060423640e-01,6.556467524694764570e-01,3.626940614361146564e-01,3.580729166666666852e-01
3,7.138881516226304180e-01,6.474317421045004961e-01,3.733731642094929026e-01,3.606770833333333148e-01
3,7.067684054148425377e-01,6.392835488413929346e-01,3.840954138649130267e-01,3.632812500000000000e-01
3,6.996954914133487469e-01,6.312213969085298526e-01,3.948345957951162055e-01,3.658854166666666852e-01
3,6.926883604077760381e-01,6.232663088220612435e-01,4.055585916539232172e-01,3.684895833333333148e-01
3,6.857394381781113379e-01,6.154090289372479150e-01,4.162782801452497572e-01,3.710937500000000000e-01
3,6.788383629190635205e-01,6.076373071619710631e-01,4.270111578876785163e-01,3.736979166666666852e-01
3,6.719881944253470740e-01,5.999541052236967431e-01,4.377524935155989172e-01,3.763020833333333148e-01
3,6.651940978906396573e-01,5.923646759845232479e-01,4.484923730952179444e-01,3.789062500000000000e-01
3,6.584547893338723590e-01,5.848670181897073217e-01,4.592314461702966533e-01,3.815104166666666852e-01
3,6.517674284747210223e-01,5.774574330128280364e-01,4.699742752674419544e-01,3.841145833333333148e-01
3,6.451318553528346822e-01,5.701352245459202495e-01,4.807216411033071735e-01,3.867187500000000000e-01
3,6.385484400795050641e-01,5.629002809733874013e-01,4.914726845925991849e-01,3.893229166666666852e-01
3,6.320164141955768589e-01,5.557512401404713920e-01,5.022274421632135777e-01,3.919270833333333148e-01
3,6.255353488435883014e-01,5.486871230044372272e-01,5.129858303805021613e-01,3.945312500000000000e-01
3,6.191057246129624270e-01,5.417079432435730757e-01,5.237479105138609370e-01,3.971354166666666852e-01
3,6.127280127690708511e-01,5.348136957512144019e-01,5.345136928084799344e-01,3.997395833333333148e-01
3,6.064016456321796866e-01,5.280032507964935728e-01,5.452819613212400718e-01,4.023437500000000000e-01
3,6.001252223870507940e-01,5.212745974310115660e-01,5.560525705746914849e-01,4.049479166666666852e-01
3,5.938985748363213579e-01,5.146270627919796725e-01,5.668279254879307061e-01,4.075520833333333148e-01
3,5.877215490662439645e-01,5.080599920516359891e-01,5.776112719893444769e-01,4.101562500000000000e-01
3,5.815885435631908962e-01,5.015669777368556570e-01,5.884075003763667988e-01,4.127604166666666852e-01
3,5.754933700124035267e-01,4.951410943407084653e-01,5.992217032630633433e-01,4.153645833333333148e-01
3,5.694485454317936846e-01,4.887951215663552396e-01,6.100364434823412063e-01,4.179687500000000000e-01
3,5.634747370696796542e-01,4.825501191775246057e-01,6.208223601543157999e-01,4.205729166666666852e-01
3,5.575492255905546424e-01,4.763817135966871286e-01,6.316136362569579887e-01,4.231770833333332593e-01
3,5.516547771759271468e-01,4.702716060211495352e-01,6.424300460911531729e-01,4.257812500000000000e-01
3,5.458252026923300360e-01,4.642543760132061825e-01,6.532086196118629395e-01,4.283854166666666852e-01
3,5.400259471165030911e-01,4.582938927062927270e-01,6.640245529485601095e-01,4.309895833333332593e-01
3,5.342909137728263369e-01,4.524245426326862218e-01,6.748209145834617173e-01,4.335937500000000000e-01
3,5.285945647680697634e-01,4.466196754827861382e-01,6.856418979543454917e-01,4.361979166666666852e-01
3,5.229512875022014340e-01,4.408935115296543916e-01,6.964544837137355282e-01,4.388020833333332593e-01
3,5.173510789317392611e-01,4.352354308272983197e-01,7.072760417975553215e-01,4.414062500000000000e-01
3,5.117990388338832242e-01,4.296501478142499830e-01,7.180974768569867717e-01,4.440104166666666852e-01
3,5.062923272682559039e-01,4.241343526795524621e-01,7.289243495478503476e-01,4.466145833333332593e-01
3,5.008321001422034735e-01,4.186887612506809964e-01,7.397534879679996678e-01,4.492187500000000000e-01
3,4.954170319106989129e-01,4.133116105654035533e-01,7.505864620187985281e-01,4.518229166666666852e-01
3,4.900473383064056776e-01,4.080026809815713862e-01,7.614219425265760233e-01,4.544270833333332593e-01
3,4.847224154764278592e-01,4.027609440341984315e-01,7.722603507254242050e-01,4.570312500000000000e-01
3,4.794423157647987321e-01,3.975860232751514123e-01,7.831013388557195309e-01,4.596354166666666852e-01
3,4.742071057407162837e-01,3.924775551236652227e-01,7.939453192384762215e-01,4.622395833333332593e-01
3,4.690171782644395049e-01,3.874354910872485069e-01,8.047926045638350567e-01,4.648437500000000000e-01
3,4.638727732892391487e-01,3.824596283451291989e-01,8.156428464391836108e-01,4.674479166666666852e-01
3,4.587740268203058802e-01,3.775496600976912531e-01,8.264946348465229686e-01,4.700520833333332593e-01
3,4.537208934795142201e-01,3.727051037402270839e-01,8.373449702768875902e-01,4.726562500000000000e-01
3,4.487139194998621683e-01,3.679260409067717785e-01,8.481904681414091929e-01,4.752604166666666852e-01
3,4.437539499708863522e-01,3.632128274135462687e-01,8.590259263868808004e-01,4.778645833333332593e-01
3,4.388434680020903422e-01,3.585673511159589988e-01,8.698468448956171439e-01,4.804687500000000000e-01
3,4.339850690252281540e-01,3.539915639296754568e-01,8.806447122374769787e-01,4.830729166666666852e-01
3,4.291845670667683299e-01,3.494903860043264143e-01,8.914147038465395356e-01,4.856770833333332593e-01
3,4.244457787048781516e-01,3.450667812047391592e-01,9.021409002758135065e-01,4.882812500000000000e-01
3,4.197786444766057889e-01,3.407293307205368493e-01,9.128160981914290595e-01,4.908854166666666852e-01
3,4.151874091757614127e-01,3.364811972039891130e-01,9.233943571723144395e-01,4.934895833333332593e-01
3,4.106748133229347619e-01,3.323240963003770143e-01,9.339051112171162794e-01,4.960937500000000000e-01
3,4.059723569372286067e-01,3.280114922203100636e-01,9.449257819779985912e-01,4.986979166666666852e-01
3,3.984342957909704497e-01,3.211400168130542632e-01,9.627835559426980439e-01,5.013020833333332593e-01
3,3.953330467734359477e-01,3.183280171136606551e-01,9.702225514863669353e-01,5.039062500000000000e-01
3,3.924589148809717876e-01,3.157298164748932323e-01,9.771536369614947093e-01,5.065104166666667407e-01
3,3.893026811294761358e-01,3.128853539666208161e-01,9.848249608892984952e-01,5.091145833333332593e-01
3,3.859703965077712073e-01,3.098922262150155538e-01,9.929874227439916545e-01,5.117187500000000000e-01
3,3.826923291851845321e-01,3.069578655939473322e-01,1.001072179917806171e+00,5.143229166666667407e-01
3,3.798576185155283502e-01,3.044284661361249533e-01,1.008102834756227084e+00,5.169270833333332593e-01
3,3.781203080433054309e-01,3.028819958701065573e-01,1.012429867177154996e+00,5.195312500000000000e-01
3,3.778522856608111935e-01,3.026436678603360297e-01,1.013096217349291894e+00,5.221354166666667407e-01
3,3.784575923618510029e-01,3.031820082745221301e-01,1.011582957961641993e+00,5.247395833333332593e-01
3,3.790348887657386534e-01,3.036957582063193883e-01,1.010143676008347091e+00,5.273437500000000000e-01
3,3.792911465797783599e-01,3.039239085390309514e-01,1.009506385704864284e+00,5.299479166666667407e-01
3,3.793889277405684268e-01,3.040109808886912734e-01,1.009263969661349236e+00,5.325520833333332593e-01
3,3.794457121371470620e-01,3.040615504840603611e-01,1.009123184270574347e+00,5.351562500000000000e-01
3,3.794596392777401239e-01,3.040739538229670358e-01,1.009088523435103468e+00,5.377604166666667407e-01
3,3.794321446124427899e-01,3.040494675897165155e-01,1.009156689127184370e+00,5.403645833333332593e-01
3,3.794043673218356894e-01,3.040247303763714548e-01,1.009225628456504209e+00,5.429687500000000000e-01
3,3.794126975028837001e-01,3.040321487871990302e-01,1.009204880074155763e+00,5.455729166666666297e-01
3,3.794446804483102564e-01,3.040606316820053667e-01,1.009125352186769353e+00,5.481770833333332593e-01
3,3.794528549539243900e-01,3.040679117654622177e-01,1.009105027763854023e+00,5.507812500000000000e-01
3,3.794055293165753961e-01,3.040257651824262441e-01,1.009222712035621861e+00,5.533854166666666297e-01
3,3.793145222020623542e-01,3.039447232899922247e-01,1.009449054857397998e+00,5.559895833333332593e-01
3,3.792294901340954039e-01,3.038690092082937388e-01,1.009660579685534021e+00,5.585937500000000000e-01
3,3.791993851199655374e-01,3.038422047901854217e-01,1.009735466238115720e+00,5.611979166666666297e-01
3,3.792212904907313331e-01,3.038617084574183336e-01,1.009680932774830175e+00,5.638020833333332593e-01
3,3.792435538412309293e-01,3.038815313172653632e-01,1.009625510210560018e+00,5.664062500000000000e-01
3,3.792238063899931455e-01,3.038639485424883269e-01,1.009674617561617138e+00,5.690104166666666297e-01
3,3.791702310862645198e-01,3.038162479020206641e-01,1.009807899482927596e+00,5.716145833333332593e-01
3,3.791337829016308558e-01,3.037837978909816994e-01,1.009898575022616374e+00,5.742187500000000000e-01
3,3.791551449069575086e-01,3.038028164456580971e-01,1.009845382422158488e+00,5.768229166666666297e-01
3,3.792145060253057087e-01,3.038556677922003013e-01,1.009697631041106769e+00,5.794270833333332593e-01
3,3.792548147373097089e-01,3.038915579802007882e-01,1.009597302303799404e+00,5.820312500000000000e-01
3,3.792307879788348601e-01,3.038701647815494344e-01,1.009657050172713566e+00,5.846354166666665186e-01
3,3.792104405280744550e-01,3.038520480276871716e-01,1.009707642426184604e+00,5.872395833333332593e-01
3,3.791835351263488363e-01,3.038280928699301775e-01,1.009774558426838054e+00,5.898437500000000000e-01
3,3.791979791787472021e-01,3.038409530116681356e-01,1.009738573121908178e+00,5.924479166666665186e-01
3,3.792548276614560177e-01,3.038915694878844276e-01,1.009597085513606052e+00,5.950520833333332593e-01
3,3.792583440244345905e-01,3.038947004697649112e-01,1.009588295990244688e+00,5.976562500000000000e-01
3,3.792102213964144708e-01,3.038518529216106545e-01,1.009707984747129084e+00,6.002604166666665186e-01
3,3.791704031097337113e-01,3.038164010583810359e-01,1.009807026295996391e+00,6.028645833333332593e-01
3,3.791375529068087280e-01,3.037871542886204645e-01,1.009888733413628614e+00,6.054687500000000000e-01
3,3.791471189207323844e-01,3.037956708743819179e-01,1.009864876590785832e+00,6.080729166666665186e-01
3,3.792015468864122218e-01,3.038441295206463777e-01,1.009729385702927695e+00,6.106770833333332593e-01
3,3.792032153558351770e-01,3.038456150467142569e-01,1.009725182539585875e+00,6.132812500000000000e-01
3,3.791527039187216896e-01,3.038006432165595294e-01,1.009850821239387075e+00,6.158854166666665186e-01
3,3.791293279044849474e-01,3.037798316691017741e-01,1.009908946888035342e+00,6.184895833333332593e-01
3,3.791303907610906743e-01,3.037807779138340103e-01,1.009906246545799968e+00,6.210937500000000000e-01
3,3.791596856845583785e-01,3.038068591469746949e-01,1.009833271947202071e+00,6.236979166666665186e-01
3,3.792187874476949383e-01,3.038594798250645601e-01,1.009686137627911817e+00,6.263020833333332593e-01
3,3.792222318122241975e-01,3.038625465825782745e-01,1.009677502710183417e+00,6.289062500000000000e-01
3,3.791692524845664547e-01,3.038153766314658499e-01,1.009809265854564098e+00,6.315104166666666297e-01
3,3.791515008922845542e-01,3.037995721556687734e-01,1.009853374916440893e+00,6.341145833333332593e-01
3,3.791667759477462818e-01,3.038131717204370918e-01,1.009815283092478255e+00,6.367187500000000000e-01
3,3.791932604843614163e-01,3.038367517398767870e-01,1.009749291146780692e+00,6.393229166666666297e-01
3,3.792335040347524777e-01,3.038725831048881276e-01,1.009649067905842523e+00,6.419270833333332593e-01
3,3.792200996109729716e-01,3.038606481340611065e-01,1.009682325790480562e+00,6.445312500000000000e-01
3,3.791526253047231010e-01,3.038005732260533609e-01,1.009850142583663013e+00,6.471354166666666297e-01
3,3.791326223646955262e-01,3.037827646793243019e-01,1.009899836521388705e+00,6.497395833333332593e-01
3,3.791590727644191250e-01,3.038063134566975076e-01,1.009833905020997014e+00,6.523437500000000000e-01
3,3.791851517673021088e-01,3.038295322229984663e-01,1.009768887545046345e+00,6.549479166666666297e-01
3,3.792135565591305824e-01,3.038548224221460092e-01,1.009698075781727544e+00,6.575520833333332593e-01
3,3.791978251447900572e-01,3.038408158677837756e-01,1.009737100230571505e+00,6.601562500000000000e-01
3,3.791364173751929911e-01,3.037861433348549856e-01,1.009889820020331230e+00,6.627604166666666297e-01
3,3.791294650672042410e-01,3.037799537828813068e-01,1.009907055876534399e+00,6.653645833333332593e-01
3,3.791632255408234897e-01,3.038100107310950371e-01,1.009822986893820218e+00,6.679687499999998890e-01
3,3.792187204854143845e-01,3.038594202039951453e-01,1.009684801295126944e+00,6.705729166666665186e-01
3,3.792318020971279791e-01,3.038710677319339526e-01,1.009652103418159586e+00,6.731770833333333703e-01
3,3.791931926057744984e-01,3.038366913045849049e-01,1.009747964015729194e+00,6.757812499999998890e-01
3,3.791435438588233175e-01,3.037924880003222139e-01,1.009871291155480355e+00,6.783854166666665186e-01
3,3.791347604143359695e-01,3.037846681594156828e-01,1.009892970530109624e+00,6.809895833333333703e-01
3,3.791793626147459961e-01,3.038243779454582461e-01,1.009781838852075841e+00,6.835937499999998890e-01
3,3.792254145247356267e-01,3.038653803829904354e-01,1.009667129048910983e+00,6.861979166666665186e-01
3,3.792201523867253510e-01,3.038606951239684051e-01,1.009680082043953542e+00,6.888020833333333703e-01
3,3.791707596265996849e-01,3.038167184734472115e-01,1.009802791415603807e+00,6.914062499999998890e-01
3,3.791255497399742547e-01,3.037764680364944958e-01,1.009915054649169086e+00,6.940104166666665186e-01
3,3.791319773789494918e-01,3.037821904570512377e-01,1.009898791260506634e+00,6.966145833333333703e-01
3,3.791861331785695843e-01,3.038304060096311821e-01,1.009763762377337226e+00,6.992187499999998890e-01
3,3.792256969979774239e-01,3.038656318899201625e-01,1.009665085521739947e+00,7.018229166666665186e-01
3,3.792090497883128797e-01,3.038508097693234378e-01,1.009706277067107472e+00,7.044270833333333703e-01
3,3.791586445801605754e-01,3.038059322392379080e-01,1.009831432381284477e+00,7.070312499999998890e-01
3,3.791256670538578066e-01,3.037765724787549471e-01,1.009913194297097583e+00,7.096354166666665186e-01
3,3.791483055529117907e-01,3.037967273344839292e-01,1.009856546198173222e+00,7.122395833333333703e-01
3,3.792061707852769636e-01,3.038482464273819517e-01,1.009712240192159438e+00,7.148437499999998890e-01
3,3.792328486460381787e-01,3.038719995588956557e-01,1.009645499923400358e+00,7.174479166666665186e-01
3,3.792019098911496577e-01,3.038444527226310532e-01,1.009722065248342959e+00,7.200520833333333703e-01
3,3.791487118358347064e-01,3.037970890489783971e-01,1.009854061304410022e+00,7.226562499999998890e-01
3,3.791246591702769897e-01,3.037756751800990696e-01,1.009913593693860578e+00,7.252604166666665186e-01
3,3.791582816017045054e-01,3.038056090754026606e-01,1.009829518706746088e+00,7.278645833333333703e-01
3,3.792140624967930695e-01,3.038552728904833078e-01,1.009690161634088090e+00,7.304687499999998890e-01
3,3.792256085283604028e-01,3.038655531188341197e-01,1.009660824268583612e+00,7.330729166666665186e-01
3,3.791837590635031008e-01,3.038282922490147531e-01,1.009764527795204758e+00,7.356770833333333703e-01
3,3.791341100610658987e-01,3.037840891572026192e-01,1.009887881952048261e+00,7.382812499999998890e-01
3,3.791248023188505401e-01,3.037758026223617569e-01,1.009910477253066707e+00,7.408854166666665186e-01
3,3.791712807156806808e-01,3.038171824111103314e-01,1.009793638446768504e+00,7.434895833333333703e-01
3,3.792232754278771489e-01,3.038634757884429161e-01,1.009663630194983286e+00,7.460937499999998890e-01
3,3.792202087892784790e-01,3.038607453430702821e-01,1.009671374613706485e+00,7.486979166666665186e-01
3,3.791714568065285285e-01,3.038173391889233410e-01,1.009792312695683814e+00,7.513020833333333703e-01
3,3.791284841560334518e-01,3.037790804937124944e-01,1.009898679063603977e+00,7.539062500000000000e-01
3,3.791330059301421529e-01,3.037831061627500606e-01,1.009886109207585925e+00,7.565104166666666297e-01
3,3.791868514530750134e-01,3.038310455164769941e-01,1.009749924232927309e+00,7.591145833333333703e-01
3,3.792295658915177392e-01,3.038690766610422367e-01,1.009646552677343934e+00,7.617187500000000000e-01
3,3.792110900189504807e-01,3.038526263086833712e-01,1.009696928147286288e+00,7.643229166666666297e-01
3,3.791564365388377378e-01,3.038039663969246962e-01,1.009826815249124987e+00,7.669270833333333703e-01
3,3.791220670697194595e-01,3.037733674890389923e-01,1.009911667478770703e+00,7.695312500000000000e-01
3,3.791430586441095762e-01,3.037920560150706439e-01,1.009870775613469718e+00,7.721354166666666297e-01
3,3.792009402185472222e-01,3.038435893729912185e-01,1.009720300568380358e+00,7.747395833333333703e-01
3,3.792326890373742265e-01,3.038718574463536437e-01,1.009651014896358667e+00,7.773437500000000000e-01
3,3.792067649344203484e-01,3.038487754318895950e-01,1.009750686431562627e+00,7.799479166666666297e-01
3,3.791447093466667195e-01,3.037935256316703914e-01,1.009859112425920191e+00,7.825520833333333703e-01
3,3.791198449063868381e-01,3.037713891501130359e-01,1.009907065966114681e+00,7.851562500000000000e-01
3,3.791709639648522256e-01,3.038169004004900309e-01,1.009872794397115303e+00,7.877604166666666297e-01
3,3.791478791718721486e-01,3.037963477267628942e-01,1.009520115927783790e+00,7.903645833333333703e-01
3,3.786246133414592485e-01,3.033306120508221237e-01,1.008132433623141866e+00,7.929687499999998890e-01
3,3.760677382185731443e-01,3.010585567256741091e-01,1.001944509339621092e+00,7.955729166666665186e-01
3,3.643264133554023898e-01,2.907047624416147502e-01,9.729787859458837174e-01,7.981770833333333703e-01
3,3.090245941850461864e-01,2.437672282181162220e-01,8.318929971162539738e-01,8.007812499999998890e-01
3,1.763775154680640722e-01,1.452709323446739753e-01,3.338417187574518330e-01,8.033854166666665186e-01
3,1.294083861047459760e-01,1.162194020956025253e-01,2.876836049941901285e-02,8.059895833333333703e-01
3,1.252601149160707528e-01,1.138323921525237620e-01,1.529583835905274627e-03,8.085937499999998890e-01
3,1.249972699869400933e-01,1.136821969886223360e-01,-3.829815861093786869e-06,8.111979166666665186e-01
3,1.249948147141685117e-01,1.136807945887761129e-01,-3.173217593916434059e-05,8.138020833333333703e-01
3,1.250025175529615173e-01,1.136851943242207785e-01,1.543621509621884391e-05,8.164062499999998890e-01
3,1.250003800711375068e-01,1.136839734187158613e-01,2.287543429641476692e-06,8.190104166666665186e-01
3,1.249997528260547719e-01,1.136836151449854004e-01,-1.494457567782918024e-06,8.216145833333333703e-01
3,1.250000094855211463e-01,1.136837617452418070e-01,5.752543545616579894e-08,8.242187499999998890e-01
3,1.250000225618543848e-01,1.136837692142615847e-01,1.363889727736185327e-07,8.268229166666665186e-01
3,1.249999959692788959e-01,1.136837540249524270e-01,-2.436806031448177318e-08,8.294270833333333703e-01
3,1.249999988190099443e-01,1.136837556526790888e-01,-7.141074491179605851e-09,8.320312499999998890e-01
3,1.249999992721045616e-01,1.136837559114804302e-01,-4.402367899345845017e-09,8.346354166666665186e-01
3,1.250000009414989621e-01,1.136837568650152508e-01,5.694302889754241666e-09,8.372395833333333703e-01
3,1.250000001424577123e-01,1.136837564086140284e-01,8.613477702766379629e-10,8.398437499999998890e-01
3,1.250000000027621239e-01,1.136837563288218556e-01,1.668406430118210042e-11,8.424479166666665186e-01
3,1.250000000659782784e-01,1.136837563649300414e-01,3.988993784232532524e-10,8.450520833333333703e-01
3,1.250000000380634413e-01,1.136837563489854763e-01,2.301325413236393496e-10,8.476562499999998890e-01
3,1.249999999849138316e-01,1.136837563186271494e-01,-9.120976064824859052e-11,8.502604166666665186e-01
3,1.249999999602663808e-01,1.136837563045488830e-01,-2.402290470223158656e-10,8.528645833333333703e-01
3,1.249999999650922566e-01,1.136837563073053448e-01,-2.110585060676740463e-10,8.554687499999998890e-01
3,1.249999999725880939e-01,1.136837563115868643e-01,-1.657394292325899414e-10,8.580729166666665186e-01
3,1.249999999824383395e-01,1.136837563172131971e-01,-1.061802148740825896e-10,8.606770833333333703e-01
3,1.249999999944231693e-01,1.136837563240587490e-01,-3.371733878235244041e-11,8.632812499999998890e-01
3,1.250000000059428851e-01,1.136837563306386523e-01,3.593135420678276346e-11,8.658854166666665186e-01
3,1.250000000106055997e-01,1.136837563333019385e-01,6.412248406404131167e-11,8.684895833333333703e-01
3,1.250000000079364293e-01,1.136837563317773386e-01,4.798457109032232046e-11,8.710937499999998890e-01
3,1.250000000042573167e-01,1.136837563296758807e-01,2.574024752267767073e-11,8.736979166666665186e-01
3,1.250000000000613953e-01,1.136837563272792284e-01,3.710483727760747291e-13,8.763020833333333703e-01
3,1.249999999977793458e-01,1.136837563259757572e-01,-1.342646109606266386e-11,8.789062500000000000e-01
3,1.249999999980091203e-01,1.136837563261069994e-01,-1.203718788805318220e-11,8.815104166666666297e-01
3,1.249999999986376453e-01,1.136837563264660039e-01,-8.237067447637758671e-12,8.841145833333333703e-01
3,1.249999999996459082e-01,1.136837563270419182e-01,-2.140937111360602643e-12,8.867187500000000000e-01
3,1.250000000002583489e-01,1.136837563273917218e-01,1.561970399167711998e-12,8.893229166666666297e-01
3,1.250000000002819134e-01,1.136837563274051832e-01,1.704684289165961154e-12,8.919270833333333703e-01
3,1.250000000002275125e-01,1.136837563273741109e-01,1.375599620713820576e-12,8.945312500000000000e-01
3,1.250000000000683620e-01,1.136837563272832113e-01,4.133368135499694840e-13,8.971354166666666297e-01
3,1.249999999999681088e-01,1.136837563272259516e-01,-1.928488535175957015e-13,8.997395833333333703e-01
3,1.249999999999668598e-01,1.136837563272252299e-01,-2.001580744316037577e-13,9.023437500000000000e-01
3,1.249999999999717448e-01,1.136837563272280194e-01,-1.704838107102659029e-13,9.049479166666666297e-01
3,1.249999999999919092e-01,1.136837563272395379e-01,-4.853949315259348320e-14,9.075520833333333703e-01
3,1.250000000000043854e-01,1.136837563272466711e-01,2.670541232132749176e-14,9.101562500000000000e-01
3,1.250000000000034694e-01,1.136837563272461438e-01,2.094842626434391717e-14,9.127604166666666297e-01
3,1.250000000000026923e-01,1.136837563272456997e-01,1.620526517664249915e-14,9.153645833333333703e-01
2,1.250000000000000278e-01,1.136837563272441731e-01,2.697773761974106338e-16,9.192708333333333703e-01
2,1.249999999999996531e-01,1.136837563272439650e-01,-2.096842226512479427e-15,9.244791666666665186e-01
2,1.249999999999999722e-01,1.136837563272441454e-01,-9.001365775640499037e-17,9.296875000000000000e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,2.460665059422729643e-16,9.348958333333333703e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,1.290283515707379751e-17,9.401041666666665186e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,-1.559512174215748780e-16,9.453125000000000000e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,-8.148036080592724921e-17,9.505208333333333703e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,3.454275885203090563e-18,9.557291666666665186e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,3.047890486943903268e-19,9.609375000000000000e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,-3.047890486943903268e-19,9.661458333333333703e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,0.000000000000000000e+00,9.713541666666665186e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,0.000000000000000000e+00,9.765625000000000000e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,0.000000000000000000e+00,9.817708333333333703e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,0.000000000000000000e+00,9.869791666666665186e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,0.000000000000000000e+00,9.921875000000000000e-01
2,1.250000000000000000e-01,1.136837563272441731e-01,0.000000000000000000e+00,9.973958333333333703e-01


==> ExtractedData/toro3.csv <==
CellType,density,pressure,velocityX,CellID
12,1,1000,-9.12418e-05,0
12,1.00001,1000.02,-0.000457337,1
12,1.00002,1000.03,-0.000675438,2
12,1.00002,1000.03,-0.000837077,3
12,1.00002,1000.03,-0.000775793,4
12,1.00001,1000.01,-0.00028097,5
12,0.999972,999.96,0.00105626,6
12,0.999872,999.821,0.00478543,7
12,0.999598,999.437,0.0150426,8
12,0.998793,998.311,0.0451844,9
12,0.996057,994.487,0.147664,10
12,0.989393,985.188,0.398341,11
12,0.981832,974.662,0.684585,12
12,0.976038,966.618,0.905183,13
12,0.971038,959.692,1.09632,14
12,0.965062,951.435,1.32575,15
12,0.958148,941.906,1.59268,16
12,0.951301,932.496,1.85853,17
12,0.944863,923.673,2.10994,18
12,0.938585,915.092,2.35641,19
12,0.932254,906.463,2.60626,20
12,0.925885,897.804,2.85905,21
12,0.919545,889.21,3.112,22
12,0.913254,880.705,3.36443,23
12,0.906997,872.268,3.61688,24
12,0.900765,863.889,3.86968,25
12,0.894561,855.571,4.12275,26
12,0.888387,847.316,4.37599,27
12,0.882244,839.124,4.62938,28
12,0.876131,830.996,4.88291,29
12,0.870049,822.931,5.13658,30
12,0.863998,814.929,5.39039,31
12,0.857977,806.989,5.64433,32
12,0.851986,799.112,5.8984,33
12,0.846026,791.296,6.15262,34
12,0.840095,783.542,6.40699,35
12,0.834194,775.847,6.66153,36
12,0.828322,768.213,6.91624,37
12,0.822479,760.637,7.17115,38
12,0.816664,753.119,7.42626,39
12,0.810877,745.658,7.68159,40
12,0.805118,738.254,7.93716,41
12,0.799386,730.906,8.19299,42
12,0.79368,723.613,8.44908,43
12,0.788001,716.374,8.70546,44
12,0.782348,709.19,8.96213,45
12,0.776721,702.059,9.21911,46
12,0.771119,694.98,9.4764,47
12,0.765543,687.954,9.73402,48
12,0.759991,680.981,9.99197,49
12,0.754465,674.058,10.2503,50
12,0.748964,667.188,10.5089,51
12,0.743487,660.368,10.7679,52
12,0.738036,653.599,11.0272,53
12,0.732609,646.88,11.2869,54
12,0.727206,640.212,11.5469,55
12,0.72183,633.594,11.8073,56
12,0.716474,627.026,12.068,57
12,0.711151,620.508,12.3291,58
12,0.70584,614.039,12.5905,59
12,0.700569,607.62,12.8523,60
12,0.695308,601.25,13.1144,61
12,0.690086,594.929,13.3768,62
12,0.684875,588.657,13.6396,63
12,0.679701,582.434,13.9028,64
12,0.674542,576.26,14.1662,65
12,0.669416,570.134,14.4301,66
12,0.664307,564.056,14.6942,67
12,0.65923,558.026,14.9587,68
12,0.654172,552.044,15.2235,69
12,0.649143,546.109,15.4887,70
12,0.644135,540.222,15.7542,71
12,0.639155,534.382,16.02,72
12,0.634197,528.589,16.2861,73
12,0.629266,522.844,16.5526,74
12,0.624359,517.145,16.8194,75
12,0.619479,511.495,17.0864,76
12,0.614625,505.892,17.3536,77
12,0.609799,500.34,17.621,78
12,0.605003,494.84,17.8884,79
12,0.600242,489.397,18.1555,80
12,0.59552,484.015,18.4221,81
12,0.590849,478.707,18.6876,82
12,0.586242,473.492,18.9509,83
12,0.581743,468.41,19.21,84
12,0.577416,463.542,19.4603,85
12,0.573404,459.038,19.6939,86
12,0.569924,455.143,19.8976,87
12,0.567245,452.151,20.055,88
12,0.565535,450.243,20.1559,89
12,0.564664,449.273,20.2074,90
12,0.564386,448.963,20.2237,91
12,0.564567,449.165,20.213,92
12,0.565153,449.818,20.1784,93
12,0.566118,450.893,20.1215,94
12,0.567398,452.322,20.046,95
12,0.568839,453.931,19.9612,96
12,0.570206,455.459,19.881,97
12,0.571302,456.685,19.8168,98
12,0.572113,457.593,19.7694,99
12,0.572756,458.313,19.7317,100
12,0.573291,458.913,19.7003,101
12,0.573687,459.357,19.6773,102
12,0.573948,459.649,19.6623,103
12,0.574144,459.87,19.6507,104
12,0.574323,460.07,19.6401,105
12,0.574475,460.241,19.6312,106
12,0.574587,460.367,19.6249,107
12,0.574679,460.471,19.6196,108
12,0.574779,460.583,19.6135,109
12,0.57489,460.706,19.6069,110
12,0.574986,460.815,19.6015,111
12,0.57504,460.876,19.5987,112
12,0.575048,460.885,19.598,113
12,0.575028,460.862,19.5988,114
12,0.574995,460.825,19.6008,115
12,0.574956,460.782,19.6035,116
12,0.574909,460.73,19.6063,117
12,0.574857,460.672,19.6088,118
12,0.574811,460.62,19.6112,119
12,0.57478,460.585,19.6135,120
12,0.574762,460.565,19.6149,121
12,0.574756,460.559,19.6149,122
12,0.574764,460.568,19.6139,123
12,0.574788,460.596,19.6127,124
12,0.574821,460.632,19.6114,125
12,0.574851,460.666,19.6096,126
12,0.574879,460.698,19.6073,127
12,0.574914,460.737,19.6051,128
12,0.574956,460.785,19.6032,129
12,0.574994,460.828,19.6014,130
12,0.575019,460.857,19.5994,131
12,0.575038,460.878,19.5978,132
12,0.575056,460.899,19.597,133
12,0.575072,460.917,19.5967,134
12,0.575077,460.923,19.5962,135
12,0.575075,460.921,19.5956,136
12,0.57508,460.927,19.5953,137
12,0.575092,460.942,19.5952,138
12,0.575101,460.952,19.5949,139
12,0.575101,460.952,19.5943,140
12,0.575102,460.955,19.5938,141
12,0.575113,460.967,19.5937,142
12,0.575126,460.982,19.5933,143
12,0.575129,460.986,19.5927,144
12,0.575124,460.982,19.5925,145
12,0.575118,460.976,19.593,146
12,0.575113,460.972,19.5938,147
12,0.575104,460.962,19.5942,148
12,0.575088,460.945,19.5944,149
12,0.575073,460.93,19.5951,150
12,0.575063,460.919,19.5963,151
12,0.575049,460.906,19.5975,152
12,0.575026,460.882,19.5981,153
12,0.575004,460.858,19.5986,154
12,0.574994,460.849,19.5994,155
12,0.574995,460.852,19.6001,156
12,0.574994,460.853,19.6002,157
12,0.574986,460.845,19.5997,158
12,0.57498,460.841,19.5995,159
12,0.574984,460.849,19.5997,160
12,0.57499,460.858,19.5998,161
12,0.57499,460.86,19.5993,162
12,0.574988,460.86,19.5988,163
12,0.574991,460.864,19.5988,164
12,0.574996,460.872,19.5989,165
12,0.574993,460.873,19.5987,166
12,0.574984,460.871,19.5983,167
12,0.574976,460.873,19.5983,168
12,0.574972,460.88,19.5984,169
12,0.574967,460.882,19.5983,170
12,0.57496,460.88,19.5979,171
12,0.574956,460.882,19.5977,172
12,0.574953,460.889,19.5979,173
12,0.574943,460.89,19.5979,174
12,0.574935,460.885,19.5977,175
12,0.574949,460.885,19.5976,176
12,0.575014,460.89,19.5978,177
12,0.575201,460.89,19.5979,178
12,0.575717,460.886,19.5976,179
12,0.577071,460.886,19.5975,180
12,0.58045,460.889,19.5979,181
12,0.588566,460.889,19.5979,182
12,0.607421,460.887,19.5976,183
12,0.649666,460.889,19.5975,184
12,0.740412,460.889,19.5978,185
12,0.925105,460.89,19.5977,186
12,1.29063,460.889,19.5977,187
12,2.02171,460.885,19.5978,188
12,3.2193,460.877,19.598,189
12,4.5546,460.864,19.5982,190
12,5.5297,460.857,19.5983,191
12,5.89588,460.854,19.5984,192
12,5.99996,460.851,19.5985,193
12,6.02249,460.84,19.5984,194
12,6.0216,460.82,19.598,195
12,6.01254,460.666,19.5951,196
12,5.99998,460.293,19.5882,197
12,5.96947,457.701,19.5457,198
12,5.90862,451.381,19.4421,199
12,5.51851,410.689,18.759,200
12,3.99968,269.434,15.946,201
12,1.51637,43.3264,5.44618,202
12,1.03839,0.713848,0.215446,203
12,1.00154,0.0102939,0.000746258,204
12,1.00001,0.01,1.77086e-07,205
12,0.999999,0.01,-3.82204e-08,206
12,1,0.01,5.8874e-09,207
12,1,0.01,-1.02925e-11,208
12,1,0.01,1.04284e-13,209
12,1,0.01,1.21804e-13,210
12,1,0.01,-2.16602e-15,211
12,1,0.01,1.02366e-16,212
12,1,0.01,2.63633e-18,213
12,1,0.01,-1.60219e-19,214
12,1,0.01,0,215
12,1,0.01,0,216
12,1,0.01,0,217
12,1,0.01,0,218
12,1,0.01,0,219
12,1,0.01,-1.27055e-21,220
12,1,0.01,1.27055e-21,221
12,1,0.01,9.31736e-21,222
12,1,0.01,-9.31736e-21,223
12,1,0.01,-8.13152e-20,224
12,1,0.01,0,225
12,1,0.01,0,226
12,1,0.01,0,227
12,1,0.01,0,228
12,1,0.01,0,229
12,1,0.01,0,230
12,1,0.01,0,231
12,1,0.01,0,232
12,1,0.01,0,233
12,1,0.01,0,234
12,1,0.01,0,235
12,1,0.01,0,236
12,1,0.01,0,237
12,1,0.01,0,238
12,1,0.01,0,239


==> ExtractedData/weak_final_extract.csv <==
Ycoordinates, Volume, Density, Pressure, Velocity
0.00390625,4.76837158203125E-07,0.148424190228121,69.1888443190963,0.044429313538244
0.01171875,4.76837158203125E-07,0.148452826665045,69.2294805321394,0.133880017436003
0.01953125,4.76837158203125E-07,0.148550223920661,69.3100573263398,0.224608374990418
0.02734375,4.76837158203125E-07,0.148722971473632,69.4301844064636,0.316143215613254
0.03515625,4.76837158203125E-07,0.148974027631082,69.5903795978513,0.40697413771644
0.04296875,4.76837158203125E-07,0.149279916201572,69.7906042855899,0.495478699966124
0.05078125,4.76837158203125E-07,0.149649043506806,70.0269535757527,0.581315601306703
0.05859375,4.76837158203125E-07,0.150057338344333,70.2911004586703,0.665825216035358
0.06640625,4.76837158203125E-07,0.150491266444055,70.5753118956755,0.75074246821161
0.07421875,4.76837158203125E-07,0.150950085099654,70.8755373003239,0.837180277886695
0.08203125,4.76837158203125E-07,0.15143279179225,71.1909585083414,0.925379819612508
0.08984375,4.76837158203125E-07,0.151937924741048,71.5224832486923,1.01473814406262
0.09765625,4.76837158203125E-07,0.152466129158679,71.8711581385456,1.10403933053042
0.10546875,4.76837158203125E-07,0.153018337760416,72.2359259290747,1.19213697308468
0.11328125,4.76837158203125E-07,0.153588426712972,72.61181524134,1.27877473114968
0.12109375,4.76837158203125E-07,0.154166044087645,72.992785683198,1.36434903958154
0.12890625,4.76837158203125E-07,0.154742690308636,73.3753711290718,1.44941678918871
0.13671875,4.76837158203125E-07,0.155320997896682,73.7615470131774,1.53414212021597
0.14453125,4.76837158203125E-07,0.155914381656667,74.1581364465083,1.61822108642662
0.15234375,4.76837158203125E-07,0.156533847041831,74.5714801151676,1.7016434206335
0.16015625,4.76837158203125E-07,0.157179641823517,75.0018907716621,1.78541466345395
0.16796875,4.76837158203125E-07,0.15784230083683,75.4440790026654,1.87102303095017
0.17578125,4.76837158203125E-07,0.158509364466492,75.8911675683024,1.95942383378141
0.18359375,4.76837158203125E-07,0.159174644348462,76.3390877600694,2.05028099679163
0.19140625,4.76837158203125E-07,0.159840410474669,76.7879420227812,2.14210412485223
0.19921875,4.76837158203125E-07,0.160509770851958,77.2388936939047,2.23342213736369
0.20703125,4.76837158203125E-07,0.161181726774047,77.6910809903777,2.32378438307978
0.21484375,4.76837158203125E-07,0.161852531710108,78.1423185917366,2.41366641227688
0.22265625,4.76837158203125E-07,0.162520115285044,78.5917638264149,2.50375612840481
0.23046875,4.76837158203125E-07,0.163186219682705,79.0409009265593,2.59453206290515
0.23828125,4.76837158203125E-07,0.163854369552392,79.4920917688555,2.68635261282228
0.24609375,4.76837158203125E-07,0.164526458238014,79.9466760353398,2.77964398714045
0.25390625,4.76837158203125E-07,0.16520221836802,80.4047539360671,2.8747546627086
0.26171875,4.76837158203125E-07,0.165881421233523,80.8663347183122,2.97160562240864
0.26953125,4.76837158203125E-07,0.166564732890015,81.3317331961748,3.06964216726916
0.27734375,4.76837158203125E-07,0.167251265426502,81.8004400191338,3.16823626927287
0.28515625,4.76837158203125E-07,0.167936132741754,82.2700831106774,3.26712083191828
0.29296875,4.76837158203125E-07,0.168612152426572,82.7369723715207,3.36647135874999
0.30078125,4.76837158203125E-07,0.169276245757476,83.1977276114593,3.46671216464986
0.30859375,4.76837158203125E-07,0.169928976026188,83.650880014689,3.56824583022715
0.31640625,4.76837158203125E-07,0.170572932749315,84.0974474346473,3.67129296724701
0.32421875,4.76837158203125E-07,0.171211158094868,84.5395115396287,3.77605577732635
0.33203125,4.76837158203125E-07,0.171844744380646,84.9783275475025,3.88290580154633
0.33984375,4.76837158203125E-07,0.172472255452246,85.4134760848837,3.99234872134781
0.34765625,4.76837158203125E-07,0.173091290101764,85.8432322130225,4.10481074506109
0.35546875,4.76837158203125E-07,0.173699557515841,86.2654666765334,4.22043910825081
0.36328125,4.76837158203125E-07,0.174294582436586,86.6781533709711,4.33909420781983
0.37109375,4.76837158203125E-07,0.174873494946758,87.0795023101918,4.46048732521487
0.37890625,4.76837158203125E-07,0.175433041839017,87.4681052335453,4.58431061632041
0.38671875,4.76837158203125E-07,0.175969936170288,87.8431819934851,4.71033118248008
0.39453125,4.76837158203125E-07,0.176485408568248,88.2046265153648,4.83845176714615
0.40234375,4.76837158203125E-07,0.176983463616302,88.5529770655123,4.96877136608892
0.41015625,4.76837158203125E-07,0.177466475956274,88.8891074391771,5.10155514480136
0.41796875,4.76837158203125E-07,0.17793556800858,89.2142378271068,5.2371939780277
0.42578125,4.76837158203125E-07,0.178390118627772,89.5296530055921,5.37599035707007
0.43359375,4.76837158203125E-07,0.178829816503838,89.8374024990067,5.51805310987513
0.44140625,4.76837158203125E-07,0.179256416144364,90.1395272998515,5.66295575807876
0.44921875,4.76837158203125E-07,0.179676151064732,90.4395756600242,5.81025034968886
0.45703125,4.76837158203125E-07,0.180091872843817,90.7365550537299,5.95884270065911
0.46484375,4.76837158203125E-07,0.180511346748005,91.0335345576934,6.10945267962599
0.47265625,4.76837158203125E-07,0.180921876622083,91.319197639435,6.26061212383215
0.48046875,4.76837158203125E-07,0.181341556632686,91.6031918306301,6.4149477256842
0.48828125,4.76837158203125E-07,0.18176006200452,91.8713244011976,6.56887578545121
0.49609375,4.76837158203125E-07,0.182230066122428,92.1482134808403,6.72614536578658
0.501953125,5.96046447753906E-08,0.182602778155009,92.3381499850973,6.84028099346103
0.505859375,5.96046447753906E-08,0.182905468037835,92.4753239851873,6.91987368807582
0.509765625,5.96046447753906E-08,0.183258795216871,92.6127512537564,6.99924484461935
0.513671875,5.96046447753906E-08,0.183664424740481,92.7431616875745,7.07794480849325
0.517578125,5.96046447753906E-08,0.184166356853036,92.8711574511203,7.15687288612472
0.521484375,5.96046447753906E-08,0.184795953357461,92.996406227928,7.23608423112568
0.525390625,5.96046447753906E-08,0.185635294343218,93.1206390183565,7.31574086582529
0.529296875,5.96046447753906E-08,0.186740134513998,93.2449169234201,7.39576705259829
0.533203125,5.96046447753906E-08,0.188278856230948,93.3733336852081,7.47664886857338
0.537109375,5.96046447753906E-08,0.190356340837545,93.50723346042,7.55810931420518
0.541015625,5.96046447753906E-08,0.193262552250552,93.645621034641,7.63993458936729
0.544921875,5.96046447753906E-08,0.197329152065838,93.7872815993101,7.72141215974524
0.548828125,5.96046447753906E-08,0.203183927202516,93.9318610984064,7.80292492146486
0.552734375,5.96046447753906E-08,0.211252749160731,94.0773361991201,7.88377999703463
0.556640625,5.96046447753906E-08,0.222865532051812,94.2320779814547,7.965249898183
0.560546875,5.96046447753906E-08,0.238439573637797,94.3981809569113,8.04633691981877
0.564453125,5.96046447753906E-08,0.259993042749661,94.5735976986418,8.12809778446753
0.568359375,5.96046447753906E-08,0.290846351154507,94.7734387492816,8.20984996138627
0.572265625,5.96046447753906E-08,0.333347264375418,94.9872481463551,8.29139510794858
0.576171875,5.96046447753906E-08,0.397694736278806,95.2471751609823,8.3742211315999
0.580078125,5.96046447753906E-08,0.488442853131414,95.5669646744051,8.45551751842376
0.583984375,5.96046447753906E-08,0.609194115753296,95.9490215010348,8.53899727871471
0.587890625,5.96046447753906E-08,0.760762652566803,96.4367466952577,8.62111074645773
0.591796875,5.96046447753906E-08,0.932516510312667,97.0232412300729,8.70374830813122
0.595703125,5.96046447753906E-08,1.11696880297631,97.7292879101931,8.78613555124053
0.599609375,5.96046447753906E-08,1.30215117712107,98.5551957146595,8.86901157840504
0.603515625,5.96046447753906E-08,1.47950825462578,99.5068962591406,8.95337029259303
0.607421875,5.96046447753906E-08,1.63945274499581,100.577884022179,9.03759342755217
0.611328125,5.96046447753906E-08,1.77642750201575,101.753494147251,9.12311346461753
0.615234375,5.96046447753906E-08,1.88610237788368,103.008035361249,9.20769672117084
0.619140625,5.96046447753906E-08,1.96510283131959,104.302111573288,9.29146986968808
0.623046875,5.96046447753906E-08,2.0235859946622,105.634648701131,9.37493092266348
0.626953125,5.96046447753906E-08,2.06609458357922,106.94896533896,9.4554137914601
0.630859375,5.96046447753906E-08,2.09952064782416,108.289917639673,9.5363694830836
0.634765625,5.96046447753906E-08,2.12930737249206,109.737041573933,9.62210279021374
0.638671875,5.96046447753906E-08,2.15447178168028,111.019719758988,9.69769283821627
0.642578125,5.96046447753906E-08,2.23715445088944,117.60537897701,9.54950973248612
0.646484375,5.96046447753906E-08,3.70501056763372,259.844320734027,4.33012941380737
0.650390625,5.96046447753906E-08,5.04492177108918,393.553754734353,1.52972015057984
0.654296875,5.96046447753906E-08,5.1043254081136,400.662610663932,1.53509142410703
0.658203125,5.96046447753906E-08,4.99614323869094,389.843618034316,1.80282007681461
0.662109375,5.96046447753906E-08,4.87597866350817,377.600023978204,2.08228820285291
0.666015625,5.96046447753906E-08,4.76519342295338,366.662444906123,2.31906191024847
0.669921875,5.96046447753906E-08,4.64022680452009,353.907528334693,2.59018259767144
0.673828125,5.96046447753906E-08,4.52420328717357,341.414648378578,2.86293023136147
0.677734375,5.96046447753906E-08,4.42488041614427,329.64396135595,3.12762080977442
0.681640625,5.96046447753906E-08,4.33747368602768,317.173318781775,3.4161697622688
0.685546875,5.96046447753906E-08,4.28353094848931,304.292844049381,3.72006176298673
0.689453125,5.96046447753906E-08,4.26046642229527,291.341082474948,4.02998992160923
0.693359375,5.96046447753906E-08,4.24174988951358,278.212119037193,4.347294061862
0.697265625,5.96046447753906E-08,4.21642267331508,265.315223764025,4.66125443571449
0.701171875,5.96046447753906E-08,4.18300598543908,253.388222743759,4.9515910208654
0.705078125,5.96046447753906E-08,4.1462473751617,242.895873663712,5.20225672535593
0.708984375,5.96046447753906E-08,4.10323087482082,232.94470961728,5.43358583884595
0.712890625,5.96046447753906E-08,4.04004007853305,221.662918735926,5.70063679100679
0.716796875,5.96046447753906E-08,3.9489275224353,208.353212306559,6.03437952720624
0.720703125,5.96046447753906E-08,3.85085066710674,195.048451970839,6.38745831130721
0.724609375,5.96046447753906E-08,3.78979557229539,184.901611703959,6.66571772469149
0.728515625,5.96046447753906E-08,3.74229978630501,176.14923369141,6.92148912200876
0.732421875,5.96046447753906E-08,3.64366675401655,164.649694461371,7.29834306937869
0.736328125,5.96046447753906E-08,3.59994519615566,156.868469381384,7.58473678556696
0.740234375,5.96046447753906E-08,3.56158988981173,148.914138319903,7.92293250330592
0.744140625,5.96046447753906E-08,3.57395456151273,142.136164358054,8.27485630621074
0.748046875,5.96046447753906E-08,3.65757918114115,136.198909128254,8.64567512305478
0.751953125,5.96046447753906E-08,3.82067661756318,131.00045253584,9.02235401677777
0.755859375,5.96046447753906E-08,4.05246579231429,126.634708004644,9.3830984165059
0.759765625,5.96046447753906E-08,4.33402895261293,123.295975643538,9.70187572446655
0.763671875,5.96046447753906E-08,4.64827794053292,121.061906952931,9.96008247739586
0.767578125,5.96046447753906E-08,4.9860395482365,119.672978433546,10.1619637046592
0.771484375,5.96046447753906E-08,5.33675473438404,118.684129335738,10.3361952787533
0.775390625,5.96046447753906E-08,5.66443056255778,117.707369959963,10.5123199219553
0.779296875,5.96046447753906E-08,5.90453838944156,116.470341144816,10.7012074190108
0.783203125,5.96046447753906E-08,5.99052219651558,114.987381080419,10.8992193042337
0.787109375,5.96046447753906E-08,5.85480410085042,113.354224597404,11.0973408124277
0.791015625,5.96046447753906E-08,5.32786733651964,111.383852752631,11.2850061322782
0.794921875,5.96046447753906E-08,4.30723449407672,109.114409555989,11.4638333082344
0.798828125,5.96046447753906E-08,3.10112166769266,107.352225817437,11.6529364246731
0.802734375,5.96046447753906E-08,2.04162872012594,105.889499059338,11.8317239640598
0.806640625,5.96046447753906E-08,1.37111755857856,104.565840285441,11.9931062894192
0.810546875,5.96046447753906E-08,1.07371926080252,103.636597502004,12.1636483802374
0.814453125,5.96046447753906E-08,0.94587054760829,102.891233153932,12.3373422609945
0.818359375,5.96046447753906E-08,0.890734695812209,102.239376146391,12.5142218576459
0.822265625,5.96046447753906E-08,0.867882149413596,101.697736400882,12.6968195122096
0.826171875,5.96046447753906E-08,0.858963529868226,101.284485792447,12.8832248926346
0.830078125,5.96046447753906E-08,0.856114296877944,101.023990916668,13.0680848498763
0.833984375,5.96046447753906E-08,0.856964798618732,101.035817211185,13.2506668861994
0.837890625,5.96046447753906E-08,0.861365660650075,101.452673865936,13.4231254847121
0.841796875,5.96046447753906E-08,0.86824387717258,102.195277950922,13.5692333433041
0.845703125,5.96046447753906E-08,0.876477076788213,103.174807398365,13.6845170816636
0.849609375,5.96046447753906E-08,0.8854584856017,104.33664797898,13.7760404228927
0.853515625,5.96046447753906E-08,0.893114836751116,105.306179954341,13.8246739940262
0.857421875,5.96046447753906E-08,0.895538637708889,105.39582137044,13.7806258799963
0.861328125,5.96046447753906E-08,0.875087447666652,101.804518101971,13.4118067173533
0.865234375,5.96046447753906E-08,0.722458780836774,78.614450908763,11.1208469781578
0.869140625,5.96046447753906E-08,0.41362533301371,33.6465412743272,4.06112629749003
0.873046875,5.96046447753906E-08,0.316270583519924,20.0915536535073,0.298445292888864
0.876953125,5.96046447753906E-08,0.307108228277566,19.1532512277687,-0.031248708849145
0.880859375,5.96046447753906E-08,0.307010281413312,19.1451898947737,-0.03720522346987
0.884765625,5.96046447753906E-08,0.307363347590167,19.1771672361214,-0.027916121602099
0.888671875,5.96046447753906E-08,0.307672658589673,19.2052166200645,-0.019109811057212
0.892578125,5.96046447753906E-08,0.307893641461758,19.2254149863667,-0.012471288852561
0.896484375,5.96046447753906E-08,0.308055474639647,19.2396929083443,-0.007486841569129
0.900390625,5.96046447753906E-08,0.308176400254389,19.2495900640095,-0.003727198900093
0.904296875,5.96046447753906E-08,0.30825364685373,19.2566412285278,-0.00096236253736
0.908203125,5.96046447753906E-08,0.308299502688519,19.2619502012346,0.001055918182396
0.912109375,5.96046447753906E-08,0.308348469483786,19.2663483726555,0.00244073475691
0.916015625,5.96046447753906E-08,0.308407084646922,19.2704022724352,0.00322066534699
0.919921875,5.96046447753906E-08,0.308456512511554,19.2743683935904,0.003439450831792
0.923828125,5.96046447753906E-08,0.308497407011195,19.2783065009307,0.003165886627786
0.927734375,5.96046447753906E-08,0.308544866862681,19.2820842691744,0.00252305385434
0.931640625,5.96046447753906E-08,0.308596334072614,19.2855509139485,0.001639476975069
0.935546875,5.96046447753906E-08,0.308637076224374,19.2885476379057,0.000650152127088
0.939453125,5.96046447753906E-08,0.308665282146503,19.2909408878852,-0.000315365719664
0.943359375,5.96046447753906E-08,0.308685496446657,19.2926799463356,-0.001164921315713
0.947265625,5.96046447753906E-08,0.308697629645808,19.2937756426375,-0.0018269810915
0.951171875,5.96046447753906E-08,0.308699757189638,19.2943147279016,-0.002269036993948
0.955078125,5.96046447753906E-08,0.30869418943002,19.2944557376639,-0.002497378430845
0.958984375,5.96046447753906E-08,0.308688208514096,19.2943572885593,-0.00253717020049
0.962890625,5.96046447753906E-08,0.308683003053621,19.294131370552,-0.002430765091282
0.966796875,5.96046447753906E-08,0.308677413505942,19.2938139870586,-0.002215331307729
0.970703125,5.96046447753906E-08,0.308671339883577,19.2933921173124,-0.001934997705832
0.974609375,5.96046447753906E-08,0.308657272051919,19.2928148589902,-0.001622743311036
0.978515625,5.96046447753906E-08,0.308638211322469,19.2920531652738,-0.001306247211912
0.982421875,5.96046447753906E-08,0.308610833764296,19.2911288105215,-0.001009292161595
0.986328125,5.96046447753906E-08,0.308575517727323,19.2901174353168,-0.000738721898796
0.990234375,5.96046447753906E-08,0.308599103809876,19.2891527254968,-0.000500059023005
0.994140625,5.96046447753906E-08,0.308678590024743,19.2883884619389,-0.000288182427211
0.998046875,5.96046447753906E-08,0.308718386912018,19.2879655077675,-9.36033087435438E-05


==> ExtractedData/weak_scale.csv <==
Ranks,Runtime-Std,Efficency-Std
1,2380.370412,1
2,2425.833648,0.981258716549883
4,2467.208189,0.96480322277335
8,2801.201805,0.84976755610794
16,3796.997499,0.626908606768087
32,4079.7935,0.583453650779139
64,4142.35535,0.574641770412092
128,4548.205042,0.523364797764982
256,5354.56695,0.444549565674961


==> ExtractedData/weakscale.csv <==
Ranks,Runtime-Std,Efficiency-Std,Runtime-Hllc-W53,Efficiency-Hllc-W53,Runtime-Teno,Efficiency-Teno,Runtime-Llf,Efficiency-Llf,Runtime-Eightcells,Efficiency-Eightcells
1,2377.29183866667,1,3100.72992066667,1,2456.05306166667,1,2546.573955,1,534.636709666667,1
2,2423.54727833333,0.980914158316533,3136.02085,0.988746589700341,2484.54407966667,0.988532697715783,2594.19280766667,0.981644058018379,554.618835666667,0.963971425571977
4,2461.642127,0.965734138440289,3176.39081166667,0.976180232381323,2528.73991333333,0.971255702777732,2601.91615333333,0.978730214552674,570.064237666667,0.937853445876541
8,2801.848265,0.84847272722196,3668.803813,0.845161005796923,2979.30393733333,0.824371434847628,3058.95678833333,0.832497524879224,685.739073333333,0.779650351653191
16,3869.454021,0.614373972597894,4199.06698833333,0.738433068412988,3942.677034,0.622940464178702,4000.20193066667,0.636611350911376,812.221089666667,0.658240368870599
32,4039.455068,0.588517955676557,4515.62221966667,0.686667256433058,4282.63851133333,0.573490630873259,4209.42074566667,0.604970163085155,974.652092,0.548541078457632
64,4118.076479,0.57728210022072,4608.048938,0.672894312188545,4307.990669,0.570115687422504,4292.90847533333,0.593204809660487,1110.33487933333,0.481509425325513
128,4531.13085666667,0.524657511307348,4874.512636,0.636110756543471,4647.202742,0.528501379866561,4501.58158933333,0.56570649769721,1345.853428,0.397247351415645
256,5354.59658166667,0.443972165299279,5566.425032,0.557041530756516,5246.00606666667,0.46817579515825,5068.165318,0.502464658355882,2329.40956133333,0.229515976297721
512,8501.778736,0.279622878045537,8607.47915466667,0.36023670402798,8182.61040033333,0.30015520005286,8016.34834933333,0.317672566613423,7376.236356,0.072480962358504


==> ExtractedData/worstcase.csv <==
Ranks,Average-L0,Speedup-L0,Efficiency-L0,Average-L3,Speedup-L3,Efficiency-L3
1,25.1330603333333,1,1,28911.3853746667,1,1
2,13.0792826666667,1.9215931770774,0.960796588538699,14644.2734616667,1.97424511706546,0.987122558532728
4,6.67293333333333,3.76641861650049,0.941604654125122,7661.34461233333,3.77366987618919,0.943417469047298
8,4.35771666666667,5.76748381224112,0.72093547653014,4354.502901,6.63942269231862,0.829927836539828
16,2.970784,8.46007664419,0.528754790261875,2880.14980233333,10.0381533457893,0.62738458411183
20,2.948449,8.52416315606386,0.426208157803193,2350.02080066667,12.3026082860479,0.615130414302395
22,2.81575866666667,8.92585740065792,0.405720790938996,2158.97313,13.3912668818934,0.608693949176971
24,2.71157666666667,9.26879945615896,0.386199977339957,1987.855793,14.5440053933865,0.606000224724439
25,2.68468666666667,9.36163636724832,0.374465454689933,1914.39792033333,15.1020772993906,0.604083091975625
26,2.64132533333333,9.51532172737525,0.365973912591356,1850.60350133333,15.6226794955464,0.600872288290247
27,1.62516266666667,15.4649505854593,0.572775947609605,1788.511184,16.165057078372,0.598705817717481
28,1.627146,15.4461003089663,0.551646439605941,1751.03611633333,16.5110160235913,0.589679143699688

